Efficacy of EPSS in High Severity CVEs found in KEV

The Exploit Prediction Scoring System (EPSS) is designed to assess the probability of a vulnerability being exploited in the next 30 days relative to other vulnerabilities. The latest version, based on a research paper published in arXiv, assists defenders in deciding which vulnerabilities to prioritize for remediation. This study evaluates EPSS's ability to predict exploitation before vulnerabilities are actively compromised, focusing on high severity CVEs that are known to have been exploited and included in the CISA KEV catalog. By analyzing EPSS score history, the availability and simplicity of exploits, the system's purpose, its value as a target for Threat Actors (TAs), this paper examines EPSS's potential and identifies areas for improvement.

==> CVE/JSON/CVE-2023-22515.json <==
{
            "time-series": [
                {
                    "epss": "0.973330000",
                    "percentile": "0.998920000",
                    "date": "2024-06-30"
                },
                {
                    "epss": "0.97333000",
                    "percentile": "0.99892000",
                    "date": "2024-06-29"
                },
                {
                    "epss": "0.97333000",
                    "percentile": "0.99890000",
                    "date": "2024-06-28"
                },
                {
                    "epss": "0.97333000",
                    "percentile": "0.99890000",
                    "date": "2024-06-27"
                },
                {
                    "epss": "0.97333000",
                    "percentile": "0.99889000",
                    "date": "2024-06-26"
                },
                {
                    "epss": "0.97333000",
                    "percentile": "0.99889000",
                    "date": "2024-06-25"
                },
                {
                    "epss": "0.97333000",
                    "percentile": "0.99889000",
                    "date": "2024-06-24"
                },
                {
                    "epss": "0.97333000",
                    "percentile": "0.99889000",
                    "date": "2024-06-23"
                },
                {
                    "epss": "0.97333000",
                    "percentile": "0.99889000",
                    "date": "2024-06-22"
                },
                {
                    "epss": "0.97333000",
                    "percentile": "0.99888000",
                    "date": "2024-06-21"
                },
                {
                    "epss": "0.97333000",
                    "percentile": "0.99887000",
                    "date": "2024-06-20"
                },
                {
                    "epss": "0.97333000",
                    "percentile": "0.99888000",
                    "date": "2024-06-19"
                },
                {
                    "epss": "0.97333000",
                    "percentile": "0.99888000",
                    "date": "2024-06-18"
                },
                {
                    "epss": "0.97333000",
                    "percentile": "0.99888000",
                    "date": "2024-06-17"
                },
                {
                    "epss": "0.97333000",
                    "percentile": "0.99888000",
                    "date": "2024-06-16"
                },
                {
                    "epss": "0.97333000",
                    "percentile": "0.99888000",
                    "date": "2024-06-15"
                },
                {
                    "epss": "0.97313000",
                    "percentile": "0.99877000",
                    "date": "2024-06-14"
                },
                {
                    "epss": "0.97313000",
                    "percentile": "0.99877000",
                    "date": "2024-06-13"
                },
                {
                    "epss": "0.97313000",
                    "percentile": "0.99876000",
                    "date": "2024-06-12"
                },
                {
                    "epss": "0.97313000",
                    "percentile": "0.99877000",
                    "date": "2024-06-11"
                },
                {
                    "epss": "0.97313000",
                    "percentile": "0.99876000",
                    "date": "2024-06-10"
                },
                {
                    "epss": "0.97313000",
                    "percentile": "0.99876000",
                    "date": "2024-06-09"
                },
                {
                    "epss": "0.97313000",
                    "percentile": "0.99875000",
                    "date": "2024-06-08"
                },
                {
                    "epss": "0.97313000",
                    "percentile": "0.99875000",
                    "date": "2024-06-07"
                },
                {
                    "epss": "0.97313000",
                    "percentile": "0.99875000",
                    "date": "2024-06-06"
                },
                {
                    "epss": "0.97313000",
                    "percentile": "0.99873000",
                    "date": "2024-06-05"
                },
                {
                    "epss": "0.97313000",
                    "percentile": "0.99875000",
                    "date": "2024-06-04"
                },
                {
                    "epss": "0.97313000",
                    "percentile": "0.99875000",
                    "date": "2024-06-03"
                },
                {
                    "epss": "0.97313000",
                    "percentile": "0.99876000",
                    "date": "2024-06-02"
                },
                {
                    "epss": "0.97313000",
                    "percentile": "0.99875000",
                    "date": "2024-06-01"
                },
                {
                    "epss": "0.973130000",
                    "percentile": "0.998750000",
                    "date": "2024-05-31"
                },
                {
                    "epss": "0.97313000",
                    "percentile": "0.99875000",
                    "date": "2024-05-30"
                },
                {
                    "epss": "0.97313000",
                    "percentile": "0.99875000",
                    "date": "2024-05-29"
                },
                {
                    "epss": "0.97313000",
                    "percentile": "0.99875000",
                    "date": "2024-05-28"
                },
                {
                    "epss": "0.97313000",
                    "percentile": "0.99875000",
                    "date": "2024-05-27"
                },
                {
                    "epss": "0.97313000",
                    "percentile": "0.99875000",
                    "date": "2024-05-26"
                },
                {
                    "epss": "0.97313000",
                    "percentile": "0.99875000",
                    "date": "2024-05-25"
                },
                {
                    "epss": "0.97313000",
                    "percentile": "0.99875000",
                    "date": "2024-05-24"
                },
                {
                    "epss": "0.97313000",
                    "percentile": "0.99875000",
                    "date": "2024-05-23"
                },
                {
                    "epss": "0.97313000",
                    "percentile": "0.99875000",
                    "date": "2024-05-22"
                },
                {
                    "epss": "0.97231000",
                    "percentile": "0.99839000",
                    "date": "2024-05-21"
                },
                {
                    "epss": "0.97231000",
                    "percentile": "0.99837000",
                    "date": "2024-05-20"
                },
                {
                    "epss": "0.97231000",
                    "percentile": "0.99836000",
                    "date": "2024-05-19"
                },
                {
                    "epss": "0.97231000",
                    "percentile": "0.99836000",
                    "date": "2024-05-18"
                },
                {
                    "epss": "0.97231000",
                    "percentile": "0.99835000",
                    "date": "2024-05-17"
                },
                {
                    "epss": "0.97231000",
                    "percentile": "0.99835000",
                    "date": "2024-05-16"
                },
                {
                    "epss": "0.97231000",
                    "percentile": "0.99834000",
                    "date": "2024-05-15"
                },
                {
                    "epss": "0.97231000",
                    "percentile": "0.99834000",
                    "date": "2024-05-14"
                },
                {
                    "epss": "0.97231000",
                    "percentile": "0.99834000",
                    "date": "2024-05-13"
                },
                {
                    "epss": "0.97231000",
                    "percentile": "0.99833000",
                    "date": "2024-05-12"
                },
                {
                    "epss": "0.97206000",
                    "percentile": "0.99820000",
                    "date": "2024-05-11"
                },
                {
                    "epss": "0.97206000",
                    "percentile": "0.99819000",
                    "date": "2024-05-10"
                },
                {
                    "epss": "0.97206000",
                    "percentile": "0.99818000",
                    "date": "2024-05-09"
                },
                {
                    "epss": "0.97206000",
                    "percentile": "0.99819000",
                    "date": "2024-05-08"
                },
                {
                    "epss": "0.97206000",
                    "percentile": "0.99819000",
                    "date": "2024-05-07"
                },
                {
                    "epss": "0.97206000",
                    "percentile": "0.99819000",
                    "date": "2024-05-06"
                },
                {
                    "epss": "0.97206000",
                    "percentile": "0.99819000",
                    "date": "2024-05-05"
                },
                {
                    "epss": "0.97206000",
                    "percentile": "0.99819000",
                    "date": "2024-05-04"
                },
                {
                    "epss": "0.97206000",
                    "percentile": "0.99819000",
                    "date": "2024-05-03"
                },
                {
                    "epss": "0.97206000",
                    "percentile": "0.99818000",
                    "date": "2024-05-02"
                },
                {
                    "epss": "0.972060000",
                    "percentile": "0.998180000",
                    "date": "2024-05-01"
                },
                {
                    "epss": "0.97206000",
                    "percentile": "0.99818000",
                    "date": "2024-04-30"
                },
                {
                    "epss": "0.97206000",
                    "percentile": "0.99818000",
                    "date": "2024-04-29"
                },
                {
                    "epss": "0.97196000",
                    "percentile": "0.99816000",
                    "date": "2024-04-28"
                },
                {
                    "epss": "0.97196000",
                    "percentile": "0.99816000",
                    "date": "2024-04-27"
                },
                {
                    "epss": "0.97196000",
                    "percentile": "0.99815000",
                    "date": "2024-04-26"
                },
                {
                    "epss": "0.97196000",
                    "percentile": "0.99813000",
                    "date": "2024-04-25"
                },
                {
                    "epss": "0.97196000",
                    "percentile": "0.99813000",
                    "date": "2024-04-24"
                },
                {
                    "epss": "0.97196000",
                    "percentile": "0.99812000",
                    "date": "2024-04-23"
                },
                {
                    "epss": "0.97196000",
                    "percentile": "0.99812000",
                    "date": "2024-04-22"
                },
                {
                    "epss": "0.97196000",
                    "percentile": "0.99813000",
                    "date": "2024-04-21"
                },
                {
                    "epss": "0.97196000",
                    "percentile": "0.99812000",
                    "date": "2024-04-20"
                },
                {
                    "epss": "0.97196000",
                    "percentile": "0.99812000",
                    "date": "2024-04-19"
                },
                {
                    "epss": "0.97196000",
                    "percentile": "0.99811000",
                    "date": "2024-04-18"
                },
                {
                    "epss": "0.97268000",
                    "percentile": "0.99841000",
                    "date": "2024-04-17"
                },
                {
                    "epss": "0.97268000",
                    "percentile": "0.99841000",
                    "date": "2024-04-16"
                },
                {
                    "epss": "0.97268000",
                    "percentile": "0.99840000",
                    "date": "2024-04-15"
                },
                {
                    "epss": "0.97268000",
                    "percentile": "0.99840000",
                    "date": "2024-04-14"
                },
                {
                    "epss": "0.97268000",
                    "percentile": "0.99840000",
                    "date": "2024-04-13"
                },
                {
                    "epss": "0.97268000",
                    "percentile": "0.99839000",
                    "date": "2024-04-12"
                },
                {
                    "epss": "0.97268000",
                    "percentile": "0.99838000",
                    "date": "2024-04-11"
                },
                {
                    "epss": "0.97268000",
                    "percentile": "0.99837000",
                    "date": "2024-04-10"
                },
                {
                    "epss": "0.97188000",
                    "percentile": "0.99803000",
                    "date": "2024-04-09"
                },
                {
                    "epss": "0.97188000",
                    "percentile": "0.99803000",
                    "date": "2024-04-08"
                },
                {
                    "epss": "0.97188000",
                    "percentile": "0.99803000",
                    "date": "2024-04-07"
                },
                {
                    "epss": "0.97188000",
                    "percentile": "0.99803000",
                    "date": "2024-04-06"
                },
                {
                    "epss": "0.97188000",
                    "percentile": "0.99803000",
                    "date": "2024-04-05"
                },
                {
                    "epss": "0.97188000",
                    "percentile": "0.99803000",
                    "date": "2024-04-04"
                },
                {
                    "epss": "0.97188000",
                    "percentile": "0.99803000",
                    "date": "2024-04-03"
                },
                {
                    "epss": "0.97188000",
                    "percentile": "0.99803000",
                    "date": "2024-04-02"
                },
                {
                    "epss": "0.971880000",
                    "percentile": "0.998030000",
                    "date": "2024-04-01"
                },
                {
                    "epss": "0.97188000",
                    "percentile": "0.99803000",
                    "date": "2024-03-31"
                },
                {
                    "epss": "0.97188000",
                    "percentile": "0.99803000",
                    "date": "2024-03-30"
                },
                {
                    "epss": "0.97188000",
                    "percentile": "0.99802000",
                    "date": "2024-03-29"
                },
                {
                    "epss": "0.97188000",
                    "percentile": "0.99802000",
                    "date": "2024-03-28"
                },
                {
                    "epss": "0.97188000",
                    "percentile": "0.99801000",
                    "date": "2024-03-27"
                },
                {
                    "epss": "0.97188000",
                    "percentile": "0.99801000",
                    "date": "2024-03-26"
                },
                {
                    "epss": "0.97188000",
                    "percentile": "0.99801000",
                    "date": "2024-03-25"
                },
                {
                    "epss": "0.97188000",
                    "percentile": "0.99800000",
                    "date": "2024-03-24"
                },
                {
                    "epss": "0.97188000",
                    "percentile": "0.99801000",
                    "date": "2024-03-23"
                },
                {
                    "epss": "0.97188000",
                    "percentile": "0.99801000",
                    "date": "2024-03-22"
                },
                {
                    "epss": "0.97188000",
                    "percentile": "0.99801000",
                    "date": "2024-03-21"
                },
                {
                    "epss": "0.97188000",
                    "percentile": "0.99800000",
                    "date": "2024-03-20"
                },
                {
                    "epss": "0.97188000",
                    "percentile": "0.99800000",
                    "date": "2024-03-19"
                },
                {
                    "epss": "0.97188000",
                    "percentile": "0.99800000",
                    "date": "2024-03-18"
                },
                {
                    "epss": "0.97188000",
                    "percentile": "0.99800000",
                    "date": "2024-03-17"
                },
                {
                    "epss": "0.97188000",
                    "percentile": "0.99799000",
                    "date": "2024-03-16"
                },
                {
                    "epss": "0.97270000",
                    "percentile": "0.99839000",
                    "date": "2024-03-15"
                },
                {
                    "epss": "0.97270000",
                    "percentile": "0.99838000",
                    "date": "2024-03-14"
                },
                {
                    "epss": "0.97270000",
                    "percentile": "0.99838000",
                    "date": "2024-03-13"
                },
                {
                    "epss": "0.97270000",
                    "percentile": "0.99838000",
                    "date": "2024-03-12"
                },
                {
                    "epss": "0.97270000",
                    "percentile": "0.99838000",
                    "date": "2024-03-11"
                },
                {
                    "epss": "0.97270000",
                    "percentile": "0.99838000",
                    "date": "2024-03-10"
                },
                {
                    "epss": "0.97270000",
                    "percentile": "0.99837000",
                    "date": "2024-03-09"
                },
                {
                    "epss": "0.97270000",
                    "percentile": "0.99837000",
                    "date": "2024-03-08"
                },
                {
                    "epss": "0.97333000",
                    "percentile": "0.99876000",
                    "date": "2024-03-07"
                },
                {
                    "epss": "0.97333000",
                    "percentile": "0.99875000",
                    "date": "2024-03-06"
                },
                {
                    "epss": "0.97333000",
                    "percentile": "0.99875000",
                    "date": "2024-03-05"
                },
                {
                    "epss": "0.97333000",
                    "percentile": "0.99875000",
                    "date": "2024-03-04"
                },
                {
                    "epss": "0.97333000",
                    "percentile": "0.99874000",
                    "date": "2024-03-03"
                },
                {
                    "epss": "0.973330000",
                    "percentile": "0.998730000",
                    "date": "2024-03-02"
                },
                {
                    "epss": "0.97333000",
                    "percentile": "0.99874000",
                    "date": "2024-03-01"
                },
                {
                    "epss": "0.97333000",
                    "percentile": "0.99874000",
                    "date": "2024-02-29"
                },
                {
                    "epss": "0.97333000",
                    "percentile": "0.99873000",
                    "date": "2024-02-28"
                },
                {
                    "epss": "0.97333000",
                    "percentile": "0.99874000",
                    "date": "2024-02-27"
                },
                {
                    "epss": "0.97333000",
                    "percentile": "0.99874000",
                    "date": "2024-02-26"
                },
                {
                    "epss": "0.97333000",
                    "percentile": "0.99873000",
                    "date": "2024-02-25"
                },
                {
                    "epss": "0.97333000",
                    "percentile": "0.99872000",
                    "date": "2024-02-24"
                },
                {
                    "epss": "0.97333000",
                    "percentile": "0.99872000",
                    "date": "2024-02-23"
                },
                {
                    "epss": "0.97333000",
                    "percentile": "0.99872000",
                    "date": "2024-02-22"
                },
                {
                    "epss": "0.97333000",
                    "percentile": "0.99873000",
                    "date": "2024-02-21"
                },
                {
                    "epss": "0.97333000",
                    "percentile": "0.99872000",
                    "date": "2024-02-20"
                },
                {
                    "epss": "0.97333000",
                    "percentile": "0.99872000",
                    "date": "2024-02-19"
                },
                {
                    "epss": "0.97333000",
                    "percentile": "0.99872000",
                    "date": "2024-02-18"
                },
                {
                    "epss": "0.97333000",
                    "percentile": "0.99872000",
                    "date": "2024-02-17"
                },
                {
                    "epss": "0.96273000",
                    "percentile": "0.99478000",
                    "date": "2024-02-16"
                },
                {
                    "epss": "0.96273000",
                    "percentile": "0.99476000",
                    "date": "2024-02-15"
                },
                {
                    "epss": "0.96273000",
                    "percentile": "0.99474000",
                    "date": "2024-02-14"
                },
                {
                    "epss": "0.96273000",
                    "percentile": "0.99474000",
                    "date": "2024-02-13"
                },
                {
                    "epss": "0.96273000",
                    "percentile": "0.99473000",
                    "date": "2024-02-12"
                },
                {
                    "epss": "0.96273000",
                    "percentile": "0.99472000",
                    "date": "2024-02-11"
                },
                {
                    "epss": "0.96273000",
                    "percentile": "0.99473000",
                    "date": "2024-02-10"
                },
                {
                    "epss": "0.96273000",
                    "percentile": "0.99472000",
                    "date": "2024-02-09"
                },
                {
                    "epss": "0.96273000",
                    "percentile": "0.99419000",
                    "date": "2024-02-08"
                },
                {
                    "epss": "0.96273000",
                    "percentile": "0.99419000",
                    "date": "2024-02-07"
                },
                {
                    "epss": "0.95953000",
                    "percentile": "0.99352000",
                    "date": "2024-02-06"
                },
                {
                    "epss": "0.95682000",
                    "percentile": "0.99296000",
                    "date": "2024-02-05"
                },
                {
                    "epss": "0.95682000",
                    "percentile": "0.99295000",
                    "date": "2024-02-04"
                },
                {
                    "epss": "0.95682000",
                    "percentile": "0.99295000",
                    "date": "2024-02-03"
                },
                {
                    "epss": "0.95682000",
                    "percentile": "0.99294000",
                    "date": "2024-02-02"
                },
                {
                    "epss": "0.956820000",
                    "percentile": "0.992930000",
                    "date": "2024-02-01"
                },
                {
                    "epss": "0.95682000",
                    "percentile": "0.99293000",
                    "date": "2024-01-31"
                },
                {
                    "epss": "0.95682000",
                    "percentile": "0.99291000",
                    "date": "2024-01-30"
                },
                {
                    "epss": "0.95682000",
                    "percentile": "0.99291000",
                    "date": "2024-01-29"
                },
                {
                    "epss": "0.95682000",
                    "percentile": "0.99291000",
                    "date": "2024-01-28"
                },
                {
                    "epss": "0.95682000",
                    "percentile": "0.99290000",
                    "date": "2024-01-27"
                },
                {
                    "epss": "0.95682000",
                    "percentile": "0.99288000",
                    "date": "2024-01-26"
                },
                {
                    "epss": "0.95682000",
                    "percentile": "0.99288000",
                    "date": "2024-01-25"
                },
                {
                    "epss": "0.95682000",
                    "percentile": "0.99289000",
                    "date": "2024-01-24"
                },
                {
                    "epss": "0.95682000",
                    "percentile": "0.99288000",
                    "date": "2024-01-23"
                },
                {
                    "epss": "0.95682000",
                    "percentile": "0.99288000",
                    "date": "2024-01-22"
                },
                {
                    "epss": "0.95682000",
                    "percentile": "0.99288000",
                    "date": "2024-01-21"
                },
                {
                    "epss": "0.95682000",
                    "percentile": "0.99287000",
                    "date": "2024-01-20"
                },
                {
                    "epss": "0.95682000",
                    "percentile": "0.99286000",
                    "date": "2024-01-19"
                },
                {
                    "epss": "0.95708000",
                    "percentile": "0.99291000",
                    "date": "2024-01-18"
                },
                {
                    "epss": "0.95708000",
                    "percentile": "0.99289000",
                    "date": "2024-01-17"
                },
                {
                    "epss": "0.95708000",
                    "percentile": "0.99288000",
                    "date": "2024-01-16"
                },
                {
                    "epss": "0.95708000",
                    "percentile": "0.99287000",
                    "date": "2024-01-15"
                },
                {
                    "epss": "0.95708000",
                    "percentile": "0.99285000",
                    "date": "2024-01-14"
                },
                {
                    "epss": "0.95708000",
                    "percentile": "0.99285000",
                    "date": "2024-01-13"
                },
                {
                    "epss": "0.95708000",
                    "percentile": "0.99284000",
                    "date": "2024-01-12"
                },
                {
                    "epss": "0.95708000",
                    "percentile": "0.99284000",
                    "date": "2024-01-11"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99244000",
                    "date": "2024-01-10"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99244000",
                    "date": "2024-01-09"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99245000",
                    "date": "2024-01-08"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99245000",
                    "date": "2024-01-07"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99245000",
                    "date": "2024-01-06"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99243000",
                    "date": "2024-01-05"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99243000",
                    "date": "2024-01-04"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99241000",
                    "date": "2024-01-03"
                },
                {
                    "epss": "0.955290000",
                    "percentile": "0.992400000",
                    "date": "2024-01-02"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99240000",
                    "date": "2024-01-01"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99240000",
                    "date": "2023-12-31"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99240000",
                    "date": "2023-12-30"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99238000",
                    "date": "2023-12-29"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99238000",
                    "date": "2023-12-28"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99237000",
                    "date": "2023-12-27"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99236000",
                    "date": "2023-12-26"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99235000",
                    "date": "2023-12-25"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99235000",
                    "date": "2023-12-24"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99235000",
                    "date": "2023-12-23"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99235000",
                    "date": "2023-12-22"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99234000",
                    "date": "2023-12-21"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99231000",
                    "date": "2023-12-20"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99231000",
                    "date": "2023-12-19"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99230000",
                    "date": "2023-12-18"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99228000",
                    "date": "2023-12-17"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99228000",
                    "date": "2023-12-16"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99227000",
                    "date": "2023-12-15"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99225000",
                    "date": "2023-12-14"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99224000",
                    "date": "2023-12-13"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99224000",
                    "date": "2023-12-12"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99223000",
                    "date": "2023-12-11"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99222000",
                    "date": "2023-12-10"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99222000",
                    "date": "2023-12-09"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99220000",
                    "date": "2023-12-08"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99219000",
                    "date": "2023-12-07"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99219000",
                    "date": "2023-12-06"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99216000",
                    "date": "2023-12-05"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99216000",
                    "date": "2023-12-04"
                },
                {
                    "epss": "0.955290000",
                    "percentile": "0.992140000",
                    "date": "2023-12-03"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99215000",
                    "date": "2023-12-02"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99212000",
                    "date": "2023-12-01"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99212000",
                    "date": "2023-11-30"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99211000",
                    "date": "2023-11-29"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99211000",
                    "date": "2023-11-28"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99210000",
                    "date": "2023-11-27"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99210000",
                    "date": "2023-11-26"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99211000",
                    "date": "2023-11-25"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99211000",
                    "date": "2023-11-24"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99211000",
                    "date": "2023-11-23"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99210000",
                    "date": "2023-11-22"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99208000",
                    "date": "2023-11-20"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99210000",
                    "date": "2023-11-19"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99210000",
                    "date": "2023-11-18"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99210000",
                    "date": "2023-11-17"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99209000",
                    "date": "2023-11-16"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99209000",
                    "date": "2023-11-15"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99208000",
                    "date": "2023-11-14"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99209000",
                    "date": "2023-11-13"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99207000",
                    "date": "2023-11-12"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99207000",
                    "date": "2023-11-11"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99208000",
                    "date": "2023-11-10"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99207000",
                    "date": "2023-11-09"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99207000",
                    "date": "2023-11-08"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99184000",
                    "date": "2023-11-07"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99183000",
                    "date": "2023-11-06"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99183000",
                    "date": "2023-11-05"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99184000",
                    "date": "2023-11-03"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99183000",
                    "date": "2023-11-02"
                },
                {
                    "epss": "0.955290000",
                    "percentile": "0.991820000",
                    "date": "2023-11-01"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99182000",
                    "date": "2023-10-31"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99181000",
                    "date": "2023-10-30"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99180000",
                    "date": "2023-10-29"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99178000",
                    "date": "2023-10-28"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99178000",
                    "date": "2023-10-27"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99178000",
                    "date": "2023-10-26"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99175000",
                    "date": "2023-10-25"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99174000",
                    "date": "2023-10-24"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99174000",
                    "date": "2023-10-23"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99175000",
                    "date": "2023-10-22"
                },
                {
                    "epss": "0.95529000",
                    "percentile": "0.99175000",
                    "date": "2023-10-21"
                },
                {
                    "epss": "0.94317000",
                    "percentile": "0.98927000",
                    "date": "2023-10-20"
                },
                {
                    "epss": "0.95794000",
                    "percentile": "0.99232000",
                    "date": "2023-10-19"
                },
                {
                    "epss": "0.93527000",
                    "percentile": "0.98810000",
                    "date": "2023-10-18"
                },
                {
                    "epss": "0.93527000",
                    "percentile": "0.98810000",
                    "date": "2023-10-17"
                },
                {
                    "epss": "0.93527000",
                    "percentile": "0.98809000",
                    "date": "2023-10-16"
                },
                {
                    "epss": "0.93527000",
                    "percentile": "0.98808000",
                    "date": "2023-10-15"
                },
                {
                    "epss": "0.93527000",
                    "percentile": "0.98809000",
                    "date": "2023-10-14"
                },
                {
                    "epss": "0.93527000",
                    "percentile": "0.98809000",
                    "date": "2023-10-13"
                },
                {
                    "epss": "0.93527000",
                    "percentile": "0.98809000",
                    "date": "2023-10-12"
                },
                {
                    "epss": "0.93527000",
                    "percentile": "0.98808000",
                    "date": "2023-10-11"
                },
                {
                    "epss": "0.00126000",
                    "percentile": "0.46728000",
                    "date": "2023-10-10"
                },
                {
                    "epss": "0.00126000",
                    "percentile": "0.46716000",
                    "date": "2023-10-09"
                }               
            ]
}

==> CVE/JSON/CVE-2023-22518.json <==
{
            "time-series": [
                {
                    "epss": "0.965950000",
                    "percentile": "0.996330000",
                    "date": "2024-06-30"
                },
                {
                    "epss": "0.96595000",
                    "percentile": "0.99632000",
                    "date": "2024-06-29"
                },
                {
                    "epss": "0.96595000",
                    "percentile": "0.99629000",
                    "date": "2024-06-28"
                },
                {
                    "epss": "0.96595000",
                    "percentile": "0.99630000",
                    "date": "2024-06-27"
                },
                {
                    "epss": "0.96595000",
                    "percentile": "0.99630000",
                    "date": "2024-06-26"
                },
                {
                    "epss": "0.96595000",
                    "percentile": "0.99630000",
                    "date": "2024-06-25"
                },
                {
                    "epss": "0.96595000",
                    "percentile": "0.99630000",
                    "date": "2024-06-24"
                },
                {
                    "epss": "0.96595000",
                    "percentile": "0.99629000",
                    "date": "2024-06-23"
                },
                {
                    "epss": "0.96595000",
                    "percentile": "0.99628000",
                    "date": "2024-06-22"
                },
                {
                    "epss": "0.96595000",
                    "percentile": "0.99628000",
                    "date": "2024-06-21"
                },
                {
                    "epss": "0.96595000",
                    "percentile": "0.99628000",
                    "date": "2024-06-20"
                },
                {
                    "epss": "0.96595000",
                    "percentile": "0.99628000",
                    "date": "2024-06-19"
                },
                {
                    "epss": "0.96595000",
                    "percentile": "0.99628000",
                    "date": "2024-06-18"
                },
                {
                    "epss": "0.96197000",
                    "percentile": "0.99525000",
                    "date": "2024-06-17"
                },
                {
                    "epss": "0.96197000",
                    "percentile": "0.99525000",
                    "date": "2024-06-16"
                },
                {
                    "epss": "0.96197000",
                    "percentile": "0.99525000",
                    "date": "2024-06-15"
                },
                {
                    "epss": "0.96197000",
                    "percentile": "0.99524000",
                    "date": "2024-06-14"
                },
                {
                    "epss": "0.96197000",
                    "percentile": "0.99524000",
                    "date": "2024-06-13"
                },
                {
                    "epss": "0.96197000",
                    "percentile": "0.99523000",
                    "date": "2024-06-12"
                },
                {
                    "epss": "0.96197000",
                    "percentile": "0.99523000",
                    "date": "2024-06-11"
                },
                {
                    "epss": "0.96197000",
                    "percentile": "0.99523000",
                    "date": "2024-06-10"
                },
                {
                    "epss": "0.96197000",
                    "percentile": "0.99523000",
                    "date": "2024-06-09"
                },
                {
                    "epss": "0.96197000",
                    "percentile": "0.99522000",
                    "date": "2024-06-08"
                },
                {
                    "epss": "0.96267000",
                    "percentile": "0.99534000",
                    "date": "2024-06-07"
                },
                {
                    "epss": "0.96267000",
                    "percentile": "0.99534000",
                    "date": "2024-06-06"
                },
                {
                    "epss": "0.96267000",
                    "percentile": "0.99525000",
                    "date": "2024-06-05"
                },
                {
                    "epss": "0.96267000",
                    "percentile": "0.99531000",
                    "date": "2024-06-04"
                },
                {
                    "epss": "0.96267000",
                    "percentile": "0.99531000",
                    "date": "2024-06-03"
                },
                {
                    "epss": "0.96267000",
                    "percentile": "0.99531000",
                    "date": "2024-06-02"
                },
                {
                    "epss": "0.96267000",
                    "percentile": "0.99531000",
                    "date": "2024-06-01"
                },
                                {
                    "epss": "0.962670000",
                    "percentile": "0.995310000",
                    "date": "2024-05-31"
                },
                {
                    "epss": "0.96267000",
                    "percentile": "0.99529000",
                    "date": "2024-05-30"
                },
                {
                    "epss": "0.96267000",
                    "percentile": "0.99529000",
                    "date": "2024-05-29"
                },
                {
                    "epss": "0.96267000",
                    "percentile": "0.99529000",
                    "date": "2024-05-28"
                },
                {
                    "epss": "0.96267000",
                    "percentile": "0.99528000",
                    "date": "2024-05-27"
                },
                {
                    "epss": "0.96267000",
                    "percentile": "0.99529000",
                    "date": "2024-05-26"
                },
                {
                    "epss": "0.96267000",
                    "percentile": "0.99529000",
                    "date": "2024-05-25"
                },
                {
                    "epss": "0.96267000",
                    "percentile": "0.99528000",
                    "date": "2024-05-24"
                },
                {
                    "epss": "0.96267000",
                    "percentile": "0.99528000",
                    "date": "2024-05-23"
                },
                {
                    "epss": "0.96267000",
                    "percentile": "0.99528000",
                    "date": "2024-05-22"
                },
                {
                    "epss": "0.96267000",
                    "percentile": "0.99527000",
                    "date": "2024-05-21"
                },
                {
                    "epss": "0.96267000",
                    "percentile": "0.99526000",
                    "date": "2024-05-20"
                },
                {
                    "epss": "0.96267000",
                    "percentile": "0.99525000",
                    "date": "2024-05-19"
                },
                {
                    "epss": "0.96267000",
                    "percentile": "0.99525000",
                    "date": "2024-05-18"
                },
                {
                    "epss": "0.96267000",
                    "percentile": "0.99524000",
                    "date": "2024-05-17"
                },
                {
                    "epss": "0.96267000",
                    "percentile": "0.99523000",
                    "date": "2024-05-16"
                },
                {
                    "epss": "0.96267000",
                    "percentile": "0.99522000",
                    "date": "2024-05-15"
                },
                {
                    "epss": "0.96635000",
                    "percentile": "0.99626000",
                    "date": "2024-05-14"
                },
                {
                    "epss": "0.96635000",
                    "percentile": "0.99626000",
                    "date": "2024-05-13"
                },
                {
                    "epss": "0.96635000",
                    "percentile": "0.99626000",
                    "date": "2024-05-12"
                },
                {
                    "epss": "0.96635000",
                    "percentile": "0.99625000",
                    "date": "2024-05-11"
                },
                {
                    "epss": "0.96635000",
                    "percentile": "0.99625000",
                    "date": "2024-05-10"
                },
                {
                    "epss": "0.96635000",
                    "percentile": "0.99625000",
                    "date": "2024-05-09"
                },
                {
                    "epss": "0.96635000",
                    "percentile": "0.99625000",
                    "date": "2024-05-08"
                },
                {
                    "epss": "0.96635000",
                    "percentile": "0.99625000",
                    "date": "2024-05-07"
                },
                {
                    "epss": "0.96634000",
                    "percentile": "0.99625000",
                    "date": "2024-05-06"
                },
                {
                    "epss": "0.96634000",
                    "percentile": "0.99624000",
                    "date": "2024-05-05"
                },
                {
                    "epss": "0.96634000",
                    "percentile": "0.99625000",
                    "date": "2024-05-04"
                },
                {
                    "epss": "0.96634000",
                    "percentile": "0.99625000",
                    "date": "2024-05-03"
                },
                {
                    "epss": "0.96634000",
                    "percentile": "0.99622000",
                    "date": "2024-05-02"
                },
                                {
                    "epss": "0.966340000",
                    "percentile": "0.996220000",
                    "date": "2024-05-02"
                },
                {
                    "epss": "0.96634000",
                    "percentile": "0.99622000",
                    "date": "2024-05-01"
                },
                {
                    "epss": "0.96634000",
                    "percentile": "0.99622000",
                    "date": "2024-04-30"
                },
                {
                    "epss": "0.96634000",
                    "percentile": "0.99622000",
                    "date": "2024-04-29"
                },
                {
                    "epss": "0.96634000",
                    "percentile": "0.99622000",
                    "date": "2024-04-28"
                },
                {
                    "epss": "0.96634000",
                    "percentile": "0.99621000",
                    "date": "2024-04-27"
                },
                {
                    "epss": "0.96634000",
                    "percentile": "0.99621000",
                    "date": "2024-04-26"
                },
                {
                    "epss": "0.96634000",
                    "percentile": "0.99621000",
                    "date": "2024-04-25"
                },
                {
                    "epss": "0.96634000",
                    "percentile": "0.99621000",
                    "date": "2024-04-24"
                },
                {
                    "epss": "0.96634000",
                    "percentile": "0.99620000",
                    "date": "2024-04-23"
                },
                {
                    "epss": "0.96634000",
                    "percentile": "0.99620000",
                    "date": "2024-04-22"
                },
                {
                    "epss": "0.96483000",
                    "percentile": "0.99567000",
                    "date": "2024-04-21"
                },
                {
                    "epss": "0.96483000",
                    "percentile": "0.99567000",
                    "date": "2024-04-20"
                },
                {
                    "epss": "0.96483000",
                    "percentile": "0.99568000",
                    "date": "2024-04-19"
                },
                {
                    "epss": "0.96483000",
                    "percentile": "0.99568000",
                    "date": "2024-04-18"
                },
                {
                    "epss": "0.96483000",
                    "percentile": "0.99567000",
                    "date": "2024-04-17"
                },
                {
                    "epss": "0.96483000",
                    "percentile": "0.99567000",
                    "date": "2024-04-16"
                },
                {
                    "epss": "0.96483000",
                    "percentile": "0.99566000",
                    "date": "2024-04-15"
                },
                {
                    "epss": "0.96483000",
                    "percentile": "0.99568000",
                    "date": "2024-04-14"
                },
                {
                    "epss": "0.96483000",
                    "percentile": "0.99568000",
                    "date": "2024-04-13"
                },
                {
                    "epss": "0.96483000",
                    "percentile": "0.99568000",
                    "date": "2024-04-12"
                },
                {
                    "epss": "0.96949000",
                    "percentile": "0.99711000",
                    "date": "2024-04-11"
                },
                {
                    "epss": "0.96949000",
                    "percentile": "0.99711000",
                    "date": "2024-04-10"
                },
                {
                    "epss": "0.96949000",
                    "percentile": "0.99710000",
                    "date": "2024-04-09"
                },
                {
                    "epss": "0.96949000",
                    "percentile": "0.99710000",
                    "date": "2024-04-08"
                },
                {
                    "epss": "0.96949000",
                    "percentile": "0.99710000",
                    "date": "2024-04-07"
                },
                {
                    "epss": "0.96949000",
                    "percentile": "0.99710000",
                    "date": "2024-04-06"
                },
                {
                    "epss": "0.96949000",
                    "percentile": "0.99710000",
                    "date": "2024-04-05"
                },
                {
                    "epss": "0.96949000",
                    "percentile": "0.99711000",
                    "date": "2024-04-04"
                },
                {
                    "epss": "0.97011000",
                    "percentile": "0.99729000",
                    "date": "2024-04-03"
                },
                                {
                    "epss": "0.970110000",
                    "percentile": "0.997280000",
                    "date": "2024-04-02"
                },
                {
                    "epss": "0.97011000",
                    "percentile": "0.99727000",
                    "date": "2024-04-01"
                },
                {
                    "epss": "0.97011000",
                    "percentile": "0.99727000",
                    "date": "2024-03-31"
                },
                {
                    "epss": "0.97011000",
                    "percentile": "0.99727000",
                    "date": "2024-03-30"
                },
                {
                    "epss": "0.97011000",
                    "percentile": "0.99727000",
                    "date": "2024-03-29"
                },
                {
                    "epss": "0.97011000",
                    "percentile": "0.99727000",
                    "date": "2024-03-28"
                },
                {
                    "epss": "0.97011000",
                    "percentile": "0.99726000",
                    "date": "2024-03-27"
                },
                {
                    "epss": "0.97011000",
                    "percentile": "0.99726000",
                    "date": "2024-03-26"
                },
                {
                    "epss": "0.97011000",
                    "percentile": "0.99726000",
                    "date": "2024-03-25"
                },
                {
                    "epss": "0.97011000",
                    "percentile": "0.99726000",
                    "date": "2024-03-24"
                },
                {
                    "epss": "0.97011000",
                    "percentile": "0.99726000",
                    "date": "2024-03-23"
                },
                {
                    "epss": "0.97011000",
                    "percentile": "0.99725000",
                    "date": "2024-03-22"
                },
                {
                    "epss": "0.97011000",
                    "percentile": "0.99725000",
                    "date": "2024-03-21"
                },
                {
                    "epss": "0.97011000",
                    "percentile": "0.99725000",
                    "date": "2024-03-20"
                },
                {
                    "epss": "0.97011000",
                    "percentile": "0.99725000",
                    "date": "2024-03-19"
                },
                {
                    "epss": "0.97011000",
                    "percentile": "0.99723000",
                    "date": "2024-03-18"
                },
                {
                    "epss": "0.97011000",
                    "percentile": "0.99723000",
                    "date": "2024-03-17"
                },
                {
                    "epss": "0.97011000",
                    "percentile": "0.99722000",
                    "date": "2024-03-16"
                },
                {
                    "epss": "0.97011000",
                    "percentile": "0.99722000",
                    "date": "2024-03-15"
                },
                {
                    "epss": "0.97011000",
                    "percentile": "0.99721000",
                    "date": "2024-03-14"
                },
                {
                    "epss": "0.97011000",
                    "percentile": "0.99721000",
                    "date": "2024-03-13"
                },
                {
                    "epss": "0.97011000",
                    "percentile": "0.99721000",
                    "date": "2024-03-12"
                },
                {
                    "epss": "0.97011000",
                    "percentile": "0.99720000",
                    "date": "2024-03-11"
                },
                {
                    "epss": "0.97011000",
                    "percentile": "0.99720000",
                    "date": "2024-03-10"
                },
                {
                    "epss": "0.97011000",
                    "percentile": "0.99719000",
                    "date": "2024-03-09"
                },
                {
                    "epss": "0.97011000",
                    "percentile": "0.99719000",
                    "date": "2024-03-08"
                },
                {
                    "epss": "0.97011000",
                    "percentile": "0.99719000",
                    "date": "2024-03-07"
                },
                {
                    "epss": "0.97011000",
                    "percentile": "0.99720000",
                    "date": "2024-03-06"
                },
                {
                    "epss": "0.97011000",
                    "percentile": "0.99720000",
                    "date": "2024-03-05"
                },
                {
                    "epss": "0.97011000",
                    "percentile": "0.99719000",
                    "date": "2024-03-04"
                },
                                {
                    "epss": "0.969180000",
                    "percentile": "0.996930000",
                    "date": "2024-03-03"
                },
                {
                    "epss": "0.96918000",
                    "percentile": "0.99693000",
                    "date": "2024-03-02"
                },
                {
                    "epss": "0.96918000",
                    "percentile": "0.99693000",
                    "date": "2024-03-01"
                },
                {
                    "epss": "0.96918000",
                    "percentile": "0.99692000",
                    "date": "2024-02-29"
                },
                {
                    "epss": "0.96918000",
                    "percentile": "0.99691000",
                    "date": "2024-02-28"
                },
                {
                    "epss": "0.96918000",
                    "percentile": "0.99691000",
                    "date": "2024-02-27"
                },
                {
                    "epss": "0.96918000",
                    "percentile": "0.99689000",
                    "date": "2024-02-26"
                },
                {
                    "epss": "0.96918000",
                    "percentile": "0.99689000",
                    "date": "2024-02-25"
                },
                {
                    "epss": "0.96918000",
                    "percentile": "0.99689000",
                    "date": "2024-02-24"
                },
                {
                    "epss": "0.96918000",
                    "percentile": "0.99689000",
                    "date": "2024-02-23"
                },
                {
                    "epss": "0.96918000",
                    "percentile": "0.99688000",
                    "date": "2024-02-22"
                },
                {
                    "epss": "0.96918000",
                    "percentile": "0.99688000",
                    "date": "2024-02-21"
                },
                {
                    "epss": "0.96918000",
                    "percentile": "0.99688000",
                    "date": "2024-02-20"
                },
                {
                    "epss": "0.96918000",
                    "percentile": "0.99688000",
                    "date": "2024-02-19"
                },
                {
                    "epss": "0.96918000",
                    "percentile": "0.99688000",
                    "date": "2024-02-18"
                },
                {
                    "epss": "0.96918000",
                    "percentile": "0.99688000",
                    "date": "2024-02-17"
                },
                {
                    "epss": "0.96918000",
                    "percentile": "0.99688000",
                    "date": "2024-02-16"
                },
                {
                    "epss": "0.96918000",
                    "percentile": "0.99687000",
                    "date": "2024-02-15"
                },
                {
                    "epss": "0.97076000",
                    "percentile": "0.99737000",
                    "date": "2024-02-14"
                },
                {
                    "epss": "0.97076000",
                    "percentile": "0.99736000",
                    "date": "2024-02-13"
                },
                {
                    "epss": "0.97076000",
                    "percentile": "0.99736000",
                    "date": "2024-02-12"
                },
                {
                    "epss": "0.97076000",
                    "percentile": "0.99736000",
                    "date": "2024-02-11"
                },
                {
                    "epss": "0.97076000",
                    "percentile": "0.99737000",
                    "date": "2024-02-10"
                },
                {
                    "epss": "0.97076000",
                    "percentile": "0.99737000",
                    "date": "2024-02-09"
                },
                {
                    "epss": "0.97076000",
                    "percentile": "0.99716000",
                    "date": "2024-02-08"
                },
                {
                    "epss": "0.97076000",
                    "percentile": "0.99716000",
                    "date": "2024-02-07"
                },
                {
                    "epss": "0.96525000",
                    "percentile": "0.99517000",
                    "date": "2024-02-06"
                },
                {
                    "epss": "0.96525000",
                    "percentile": "0.99517000",
                    "date": "2024-02-05"
                },
                {
                    "epss": "0.96525000",
                    "percentile": "0.99518000",
                    "date": "2024-02-04"
                },
                {
                    "epss": "0.96525000",
                    "percentile": "0.99518000",
                    "date": "2024-02-03"
                },
                                {
                    "epss": "0.965250000",
                    "percentile": "0.995170000",
                    "date": "2024-02-02"
                },
                {
                    "epss": "0.96525000",
                    "percentile": "0.99517000",
                    "date": "2024-02-01"
                },
                {
                    "epss": "0.96525000",
                    "percentile": "0.99517000",
                    "date": "2024-01-31"
                },
                {
                    "epss": "0.96525000",
                    "percentile": "0.99515000",
                    "date": "2024-01-30"
                },
                {
                    "epss": "0.96525000",
                    "percentile": "0.99513000",
                    "date": "2024-01-29"
                },
                {
                    "epss": "0.96525000",
                    "percentile": "0.99514000",
                    "date": "2024-01-28"
                },
                {
                    "epss": "0.96525000",
                    "percentile": "0.99514000",
                    "date": "2024-01-27"
                },
                {
                    "epss": "0.96525000",
                    "percentile": "0.99514000",
                    "date": "2024-01-26"
                },
                {
                    "epss": "0.96525000",
                    "percentile": "0.99514000",
                    "date": "2024-01-25"
                },
                {
                    "epss": "0.96525000",
                    "percentile": "0.99514000",
                    "date": "2024-01-24"
                },
                {
                    "epss": "0.96525000",
                    "percentile": "0.99512000",
                    "date": "2024-01-23"
                },
                {
                    "epss": "0.96525000",
                    "percentile": "0.99510000",
                    "date": "2024-01-22"
                },
                {
                    "epss": "0.96525000",
                    "percentile": "0.99510000",
                    "date": "2024-01-21"
                },
                {
                    "epss": "0.96525000",
                    "percentile": "0.99510000",
                    "date": "2024-01-20"
                },
                {
                    "epss": "0.96525000",
                    "percentile": "0.99510000",
                    "date": "2024-01-19"
                },
                {
                    "epss": "0.96525000",
                    "percentile": "0.99510000",
                    "date": "2024-01-18"
                },
                {
                    "epss": "0.96525000",
                    "percentile": "0.99509000",
                    "date": "2024-01-17"
                },
                {
                    "epss": "0.96525000",
                    "percentile": "0.99509000",
                    "date": "2024-01-16"
                },
                {
                    "epss": "0.96525000",
                    "percentile": "0.99507000",
                    "date": "2024-01-15"
                },
                {
                    "epss": "0.96525000",
                    "percentile": "0.99508000",
                    "date": "2024-01-14"
                },
                {
                    "epss": "0.96525000",
                    "percentile": "0.99507000",
                    "date": "2024-01-13"
                },
                {
                    "epss": "0.96525000",
                    "percentile": "0.99507000",
                    "date": "2024-01-12"
                },
                {
                    "epss": "0.96525000",
                    "percentile": "0.99507000",
                    "date": "2024-01-11"
                },
                {
                    "epss": "0.96525000",
                    "percentile": "0.99507000",
                    "date": "2024-01-10"
                },
                {
                    "epss": "0.96525000",
                    "percentile": "0.99505000",
                    "date": "2024-01-09"
                },
                {
                    "epss": "0.96525000",
                    "percentile": "0.99504000",
                    "date": "2024-01-08"
                },
                {
                    "epss": "0.96525000",
                    "percentile": "0.99504000",
                    "date": "2024-01-07"
                },
                {
                    "epss": "0.96525000",
                    "percentile": "0.99507000",
                    "date": "2024-01-06"
                },
                {
                    "epss": "0.96525000",
                    "percentile": "0.99507000",
                    "date": "2024-01-05"
                },
                {
                    "epss": "0.96525000",
                    "percentile": "0.99507000",
                    "date": "2024-01-04"
                },
                                {
                    "epss": "0.965250000",
                    "percentile": "0.995070000",
                    "date": "2024-01-03"
                },
                {
                    "epss": "0.96525000",
                    "percentile": "0.99506000",
                    "date": "2024-01-02"
                },
                {
                    "epss": "0.96525000",
                    "percentile": "0.99506000",
                    "date": "2024-01-01"
                },
                {
                    "epss": "0.96525000",
                    "percentile": "0.99506000",
                    "date": "2023-12-31"
                },
                {
                    "epss": "0.96525000",
                    "percentile": "0.99505000",
                    "date": "2023-12-30"
                },
                {
                    "epss": "0.96525000",
                    "percentile": "0.99503000",
                    "date": "2023-12-29"
                },
                {
                    "epss": "0.96525000",
                    "percentile": "0.99502000",
                    "date": "2023-12-28"
                },
                {
                    "epss": "0.96525000",
                    "percentile": "0.99503000",
                    "date": "2023-12-27"
                },
                {
                    "epss": "0.96525000",
                    "percentile": "0.99502000",
                    "date": "2023-12-26"
                },
                {
                    "epss": "0.96525000",
                    "percentile": "0.99502000",
                    "date": "2023-12-25"
                },
                {
                    "epss": "0.96525000",
                    "percentile": "0.99501000",
                    "date": "2023-12-24"
                },
                {
                    "epss": "0.96525000",
                    "percentile": "0.99500000",
                    "date": "2023-12-23"
                },
                {
                    "epss": "0.96525000",
                    "percentile": "0.99499000",
                    "date": "2023-12-22"
                },
                {
                    "epss": "0.96525000",
                    "percentile": "0.99500000",
                    "date": "2023-12-21"
                },
                {
                    "epss": "0.96525000",
                    "percentile": "0.99498000",
                    "date": "2023-12-20"
                },
                {
                    "epss": "0.96903000",
                    "percentile": "0.99644000",
                    "date": "2023-12-19"
                },
                {
                    "epss": "0.96763000",
                    "percentile": "0.99592000",
                    "date": "2023-12-18"
                },
                {
                    "epss": "0.96763000",
                    "percentile": "0.99592000",
                    "date": "2023-12-17"
                },
                {
                    "epss": "0.96763000",
                    "percentile": "0.99591000",
                    "date": "2023-12-16"
                },
                {
                    "epss": "0.96763000",
                    "percentile": "0.99591000",
                    "date": "2023-12-15"
                },
                {
                    "epss": "0.96763000",
                    "percentile": "0.99591000",
                    "date": "2023-12-14"
                },
                {
                    "epss": "0.96763000",
                    "percentile": "0.99590000",
                    "date": "2023-12-13"
                },
                {
                    "epss": "0.96763000",
                    "percentile": "0.99590000",
                    "date": "2023-12-12"
                },
                {
                    "epss": "0.96763000",
                    "percentile": "0.99589000",
                    "date": "2023-12-11"
                },
                {
                    "epss": "0.96763000",
                    "percentile": "0.99588000",
                    "date": "2023-12-10"
                },
                {
                    "epss": "0.96763000",
                    "percentile": "0.99588000",
                    "date": "2023-12-09"
                },
                {
                    "epss": "0.96763000",
                    "percentile": "0.99587000",
                    "date": "2023-12-08"
                },
                {
                    "epss": "0.96763000",
                    "percentile": "0.99587000",
                    "date": "2023-12-07"
                },
                {
                    "epss": "0.96763000",
                    "percentile": "0.99587000",
                    "date": "2023-12-06"
                },
                {
                    "epss": "0.96763000",
                    "percentile": "0.99587000",
                    "date": "2023-12-05"
                },
                                {
                    "epss": "0.967630000",
                    "percentile": "0.995860000",
                    "date": "2023-12-04"
                },
                {
                    "epss": "0.96763000",
                    "percentile": "0.99585000",
                    "date": "2023-12-03"
                },
                {
                    "epss": "0.96763000",
                    "percentile": "0.99584000",
                    "date": "2023-12-02"
                },
                {
                    "epss": "0.96763000",
                    "percentile": "0.99584000",
                    "date": "2023-12-01"
                },
                {
                    "epss": "0.96763000",
                    "percentile": "0.99585000",
                    "date": "2023-11-30"
                },
                {
                    "epss": "0.96763000",
                    "percentile": "0.99585000",
                    "date": "2023-11-29"
                },
                {
                    "epss": "0.96763000",
                    "percentile": "0.99585000",
                    "date": "2023-11-28"
                },
                {
                    "epss": "0.96763000",
                    "percentile": "0.99585000",
                    "date": "2023-11-27"
                },
                {
                    "epss": "0.96763000",
                    "percentile": "0.99585000",
                    "date": "2023-11-26"
                },
                {
                    "epss": "0.96763000",
                    "percentile": "0.99585000",
                    "date": "2023-11-25"
                },
                {
                    "epss": "0.96763000",
                    "percentile": "0.99585000",
                    "date": "2023-11-24"
                },
                {
                    "epss": "0.96763000",
                    "percentile": "0.99583000",
                    "date": "2023-11-23"
                },
                {
                    "epss": "0.96763000",
                    "percentile": "0.99581000",
                    "date": "2023-11-22"
                },
                {
                    "epss": "0.96763000",
                    "percentile": "0.99579000",
                    "date": "2023-11-20"
                },
                {
                    "epss": "0.96763000",
                    "percentile": "0.99578000",
                    "date": "2023-11-19"
                },
                {
                    "epss": "0.96763000",
                    "percentile": "0.99578000",
                    "date": "2023-11-18"
                },
                {
                    "epss": "0.96763000",
                    "percentile": "0.99577000",
                    "date": "2023-11-17"
                },
                {
                    "epss": "0.96763000",
                    "percentile": "0.99577000",
                    "date": "2023-11-16"
                },
                {
                    "epss": "0.96763000",
                    "percentile": "0.99575000",
                    "date": "2023-11-15"
                },
                {
                    "epss": "0.96763000",
                    "percentile": "0.99574000",
                    "date": "2023-11-14"
                },
                {
                    "epss": "0.96763000",
                    "percentile": "0.99575000",
                    "date": "2023-11-13"
                },
                {
                    "epss": "0.96763000",
                    "percentile": "0.99575000",
                    "date": "2023-11-12"
                },
                {
                    "epss": "0.96763000",
                    "percentile": "0.99574000",
                    "date": "2023-11-11"
                },
                {
                    "epss": "0.96763000",
                    "percentile": "0.99573000",
                    "date": "2023-11-10"
                },
                {
                    "epss": "0.96763000",
                    "percentile": "0.99571000",
                    "date": "2023-11-09"
                },
                {
                    "epss": "0.01852000",
                    "percentile": "0.86954000",
                    "date": "2023-11-08"
                },
                {
                    "epss": "0.00061000",
                    "percentile": "0.24385000",
                    "date": "2023-11-07"
                },
                {
                    "epss": "0.00054000",
                    "percentile": "0.20098000",
                    "date": "2023-11-06"
                },
                {
                    "epss": "0.00054000",
                    "percentile": "0.20099000",
                    "date": "2023-11-05"
                },
                {
                    "epss": "0.00054000",
                    "percentile": "0.20098000",
                    "date": "2023-11-03"
                },
                                {
                    "epss": "0.000430000",
                    "percentile": "0.072600000",
                    "date": "2023-11-02"
                },
                {
                    "epss": "0.00043000",
                    "percentile": "0.07283000",
                    "date": "2023-11-01"
                }
              ]
}

==> CVE/JSON/CVE-2023-22527.json <==
{
            "time-series": [
                {
                    "epss": "0.970550000",
                    "percentile": "0.997730000",
                    "date": "2024-06-30"
                },
                {
                    "epss": "0.97055000",
                    "percentile": "0.99773000",
                    "date": "2024-06-29"
                },
                {
                    "epss": "0.97055000",
                    "percentile": "0.99769000",
                    "date": "2024-06-28"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99856000",
                    "date": "2024-06-27"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99856000",
                    "date": "2024-06-26"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99856000",
                    "date": "2024-06-25"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99856000",
                    "date": "2024-06-24"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99856000",
                    "date": "2024-06-23"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99854000",
                    "date": "2024-06-22"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99854000",
                    "date": "2024-06-21"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99853000",
                    "date": "2024-06-20"
                },
                {
                    "epss": "0.97296000",
                    "percentile": "0.99867000",
                    "date": "2024-06-19"
                },
                {
                    "epss": "0.97296000",
                    "percentile": "0.99867000",
                    "date": "2024-06-18"
                },
                {
                    "epss": "0.97296000",
                    "percentile": "0.99867000",
                    "date": "2024-06-17"
                },
                {
                    "epss": "0.97296000",
                    "percentile": "0.99867000",
                    "date": "2024-06-16"
                },
                {
                    "epss": "0.97296000",
                    "percentile": "0.99867000",
                    "date": "2024-06-15"
                },
                {
                    "epss": "0.97296000",
                    "percentile": "0.99867000",
                    "date": "2024-06-14"
                },
                {
                    "epss": "0.97296000",
                    "percentile": "0.99867000",
                    "date": "2024-06-13"
                },
                {
                    "epss": "0.97296000",
                    "percentile": "0.99867000",
                    "date": "2024-06-12"
                },
                {
                    "epss": "0.97296000",
                    "percentile": "0.99868000",
                    "date": "2024-06-11"
                },
                {
                    "epss": "0.97459000",
                    "percentile": "0.99958000",
                    "date": "2024-06-10"
                },
                {
                    "epss": "0.97459000",
                    "percentile": "0.99958000",
                    "date": "2024-06-09"
                },
                {
                    "epss": "0.97459000",
                    "percentile": "0.99958000",
                    "date": "2024-06-08"
                },
                {
                    "epss": "0.97459000",
                    "percentile": "0.99958000",
                    "date": "2024-06-07"
                },
                {
                    "epss": "0.97459000",
                    "percentile": "0.99958000",
                    "date": "2024-06-06"
                },
                {
                    "epss": "0.97459000",
                    "percentile": "0.99958000",
                    "date": "2024-06-04"
                },
                {
                    "epss": "0.97459000",
                    "percentile": "0.99958000",
                    "date": "2024-06-03"
                },
                {
                    "epss": "0.97459000",
                    "percentile": "0.99957000",
                    "date": "2024-06-02"
                },
                {
                    "epss": "0.97459000",
                    "percentile": "0.99957000",
                    "date": "2024-06-01"
                },
                {
                    "epss": "0.97459000",
                    "percentile": "0.99956000",
                    "date": "2024-05-31"
                },
                {
                    "epss": "0.974590000",
                    "percentile": "0.999560000",
                    "date": "2024-05-30"
                },
                {
                    "epss": "0.97459000",
                    "percentile": "0.99956000",
                    "date": "2024-05-29"
                },
                {
                    "epss": "0.97459000",
                    "percentile": "0.99956000",
                    "date": "2024-05-28"
                },
                {
                    "epss": "0.97459000",
                    "percentile": "0.99956000",
                    "date": "2024-05-27"
                },
                {
                    "epss": "0.97459000",
                    "percentile": "0.99956000",
                    "date": "2024-05-26"
                },
                {
                    "epss": "0.97459000",
                    "percentile": "0.99956000",
                    "date": "2024-05-25"
                },
                {
                    "epss": "0.97459000",
                    "percentile": "0.99955000",
                    "date": "2024-05-24"
                },
                {
                    "epss": "0.97459000",
                    "percentile": "0.99955000",
                    "date": "2024-05-23"
                },
                {
                    "epss": "0.97459000",
                    "percentile": "0.99955000",
                    "date": "2024-05-22"
                },
                {
                    "epss": "0.97459000",
                    "percentile": "0.99955000",
                    "date": "2024-05-21"
                },
                {
                    "epss": "0.97459000",
                    "percentile": "0.99955000",
                    "date": "2024-05-20"
                },
                {
                    "epss": "0.97436000",
                    "percentile": "0.99943000",
                    "date": "2024-05-19"
                },
                {
                    "epss": "0.97436000",
                    "percentile": "0.99943000",
                    "date": "2024-05-18"
                },
                {
                    "epss": "0.97436000",
                    "percentile": "0.99943000",
                    "date": "2024-05-17"
                },
                {
                    "epss": "0.97436000",
                    "percentile": "0.99943000",
                    "date": "2024-05-16"
                },
                {
                    "epss": "0.97436000",
                    "percentile": "0.99943000",
                    "date": "2024-05-15"
                },
                {
                    "epss": "0.97436000",
                    "percentile": "0.99944000",
                    "date": "2024-05-14"
                },
                {
                    "epss": "0.97436000",
                    "percentile": "0.99944000",
                    "date": "2024-05-13"
                },
                {
                    "epss": "0.97436000",
                    "percentile": "0.99943000",
                    "date": "2024-05-12"
                },
                {
                    "epss": "0.97436000",
                    "percentile": "0.99943000",
                    "date": "2024-05-11"
                },
                {
                    "epss": "0.97436000",
                    "percentile": "0.99943000",
                    "date": "2024-05-10"
                },
                {
                    "epss": "0.97436000",
                    "percentile": "0.99943000",
                    "date": "2024-05-09"
                },
                {
                    "epss": "0.97436000",
                    "percentile": "0.99943000",
                    "date": "2024-05-08"
                },
                {
                    "epss": "0.97436000",
                    "percentile": "0.99942000",
                    "date": "2024-05-07"
                },
                {
                    "epss": "0.97436000",
                    "percentile": "0.99942000",
                    "date": "2024-05-06"
                },
                {
                    "epss": "0.97436000",
                    "percentile": "0.99942000",
                    "date": "2024-05-05"
                },
                {
                    "epss": "0.97436000",
                    "percentile": "0.99942000",
                    "date": "2024-05-04"
                },
                {
                    "epss": "0.97436000",
                    "percentile": "0.99942000",
                    "date": "2024-05-03"
                },
                {
                    "epss": "0.97436000",
                    "percentile": "0.99942000",
                    "date": "2024-05-02"
                },
                {
                    "epss": "0.97444000",
                    "percentile": "0.99946000",
                    "date": "2024-05-01"
                },
                {
                    "epss": "0.974440000",
                    "percentile": "0.999460000",
                    "date": "2024-04-30"
                },
                {
                    "epss": "0.97444000",
                    "percentile": "0.99946000",
                    "date": "2024-04-29"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99606000",
                    "date": "2024-04-28"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99605000",
                    "date": "2024-04-27"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99605000",
                    "date": "2024-04-26"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99604000",
                    "date": "2024-04-25"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99603000",
                    "date": "2024-04-24"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99604000",
                    "date": "2024-04-23"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99603000",
                    "date": "2024-04-22"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99604000",
                    "date": "2024-04-21"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99604000",
                    "date": "2024-04-20"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99604000",
                    "date": "2024-04-19"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99603000",
                    "date": "2024-04-18"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99603000",
                    "date": "2024-04-17"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99602000",
                    "date": "2024-04-16"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99603000",
                    "date": "2024-04-15"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99603000",
                    "date": "2024-04-14"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99603000",
                    "date": "2024-04-13"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99603000",
                    "date": "2024-04-12"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99603000",
                    "date": "2024-04-11"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99602000",
                    "date": "2024-04-10"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99602000",
                    "date": "2024-04-09"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99602000",
                    "date": "2024-04-08"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99600000",
                    "date": "2024-04-07"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99600000",
                    "date": "2024-04-06"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99600000",
                    "date": "2024-04-05"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99600000",
                    "date": "2024-04-04"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99598000",
                    "date": "2024-04-03"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99599000",
                    "date": "2024-04-02"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99598000",
                    "date": "2024-04-01"
                },
                {
                    "epss": "0.965680000",
                    "percentile": "0.995980000",
                    "date": "2024-03-31"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99598000",
                    "date": "2024-03-30"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99597000",
                    "date": "2024-03-29"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99596000",
                    "date": "2024-03-28"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99596000",
                    "date": "2024-03-27"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99595000",
                    "date": "2024-03-26"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99595000",
                    "date": "2024-03-25"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99594000",
                    "date": "2024-03-24"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99594000",
                    "date": "2024-03-23"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99595000",
                    "date": "2024-03-22"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99593000",
                    "date": "2024-03-21"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99593000",
                    "date": "2024-03-20"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99593000",
                    "date": "2024-03-19"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99592000",
                    "date": "2024-03-18"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99592000",
                    "date": "2024-03-17"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99592000",
                    "date": "2024-03-16"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99591000",
                    "date": "2024-03-15"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99591000",
                    "date": "2024-03-14"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99590000",
                    "date": "2024-03-13"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99590000",
                    "date": "2024-03-12"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99589000",
                    "date": "2024-03-11"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99589000",
                    "date": "2024-03-10"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99588000",
                    "date": "2024-03-09"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99588000",
                    "date": "2024-03-08"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99587000",
                    "date": "2024-03-07"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99587000",
                    "date": "2024-03-06"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99587000",
                    "date": "2024-03-05"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99587000",
                    "date": "2024-03-04"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99586000",
                    "date": "2024-03-03"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99585000",
                    "date": "2024-03-02"
                },
                {
                    "epss": "0.965680000",
                    "percentile": "0.995850000",
                    "date": "2024-03-01"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99584000",
                    "date": "2024-02-29"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99583000",
                    "date": "2024-02-28"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99581000",
                    "date": "2024-02-27"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99581000",
                    "date": "2024-02-26"
                },
                {
                    "epss": "0.96568000",
                    "percentile": "0.99581000",
                    "date": "2024-02-25"
                },
                {
                    "epss": "0.96480000",
                    "percentile": "0.99543000",
                    "date": "2024-02-24"
                },
                {
                    "epss": "0.96480000",
                    "percentile": "0.99542000",
                    "date": "2024-02-23"
                },
                {
                    "epss": "0.96480000",
                    "percentile": "0.99544000",
                    "date": "2024-02-22"
                },
                {
                    "epss": "0.96480000",
                    "percentile": "0.99543000",
                    "date": "2024-02-21"
                },
                {
                    "epss": "0.96480000",
                    "percentile": "0.99542000",
                    "date": "2024-02-20"
                },
                {
                    "epss": "0.96480000",
                    "percentile": "0.99542000",
                    "date": "2024-02-19"
                },
                {
                    "epss": "0.96480000",
                    "percentile": "0.99541000",
                    "date": "2024-02-18"
                },
                {
                    "epss": "0.96480000",
                    "percentile": "0.99540000",
                    "date": "2024-02-17"
                },
                {
                    "epss": "0.96480000",
                    "percentile": "0.99540000",
                    "date": "2024-02-16"
                },
                {
                    "epss": "0.96480000",
                    "percentile": "0.99537000",
                    "date": "2024-02-15"
                },
                {
                    "epss": "0.96480000",
                    "percentile": "0.99535000",
                    "date": "2024-02-14"
                },
                {
                    "epss": "0.97431000",
                    "percentile": "0.99935000",
                    "date": "2024-02-13"
                },
                {
                    "epss": "0.97431000",
                    "percentile": "0.99935000",
                    "date": "2024-02-12"
                },
                {
                    "epss": "0.97431000",
                    "percentile": "0.99935000",
                    "date": "2024-02-11"
                },
                {
                    "epss": "0.97431000",
                    "percentile": "0.99935000",
                    "date": "2024-02-10"
                },
                {
                    "epss": "0.97431000",
                    "percentile": "0.99935000",
                    "date": "2024-02-09"
                },
                {
                    "epss": "0.97431000",
                    "percentile": "0.99929000",
                    "date": "2024-02-08"
                },
                {
                    "epss": "0.97431000",
                    "percentile": "0.99928000",
                    "date": "2024-02-07"
                },
                {
                    "epss": "0.97301000",
                    "percentile": "0.99850000",
                    "date": "2024-02-06"
                },
                {
                    "epss": "0.97301000",
                    "percentile": "0.99851000",
                    "date": "2024-02-05"
                },
                {
                    "epss": "0.97301000",
                    "percentile": "0.99851000",
                    "date": "2024-02-04"
                },
                {
                    "epss": "0.97301000",
                    "percentile": "0.99851000",
                    "date": "2024-02-03"
                },
                {
                    "epss": "0.97301000",
                    "percentile": "0.99852000",
                    "date": "2024-02-02"
                },
                {
                    "epss": "0.97301000",
                    "percentile": "0.99851000",
                    "date": "2024-02-01"
                },
                {
                    "epss": "0.973010000",
                    "percentile": "0.998510000",
                    "date": "2024-01-31"
                },
                {
                    "epss": "0.97054000",
                    "percentile": "0.99715000",
                    "date": "2024-01-30"
                },
                {
                    "epss": "0.97054000",
                    "percentile": "0.99715000",
                    "date": "2024-01-29"
                },
                {
                    "epss": "0.97054000",
                    "percentile": "0.99716000",
                    "date": "2024-01-28"
                },
                {
                    "epss": "0.97054000",
                    "percentile": "0.99716000",
                    "date": "2024-01-27"
                },
                {
                    "epss": "0.97054000",
                    "percentile": "0.99714000",
                    "date": "2024-01-26"
                },
                {
                    "epss": "0.96307000",
                    "percentile": "0.99438000",
                    "date": "2024-01-25"
                },
                {
                    "epss": "0.00061000",
                    "percentile": "0.24036000",
                    "date": "2024-01-24"
                },
                {
                    "epss": "0.00044000",
                    "percentile": "0.08103000",
                    "date": "2024-01-23"
                },
                {
                    "epss": "0.00044000",
                    "percentile": "0.08113000",
                    "date": "2024-01-22"
                },
                {
                    "epss": "0.00044000",
                    "percentile": "0.08115000",
                    "date": "2024-01-21"
                },
                {
                    "epss": "0.00044000",
                    "percentile": "0.08120000",
                    "date": "2024-01-20"
                },
                {
                    "epss": "0.00044000",
                    "percentile": "0.08150000",
                    "date": "2024-01-19"
                },
                {
                    "epss": "0.00044000",
                    "percentile": "0.08185000",
                    "date": "2024-01-18"
                },
                {
                    "epss": "0.00044000",
                    "percentile": "0.08192000",
                    "date": "2024-01-17"
                }                
            ]
}

==> CVE/JSON/CVE-2023-27997.json <==
{
            "time-series": [
                {
                    "epss": "0.134660000",
                    "percentile": "0.956430000",
                    "date": "2024-06-30"
                },
                {
                    "epss": "0.13466000",
                    "percentile": "0.95638000",
                    "date": "2024-06-29"
                },
                {
                    "epss": "0.13466000",
                    "percentile": "0.95639000",
                    "date": "2024-06-28"
                },
                {
                    "epss": "0.13466000",
                    "percentile": "0.95638000",
                    "date": "2024-06-27"
                },
                {
                    "epss": "0.13466000",
                    "percentile": "0.95638000",
                    "date": "2024-06-26"
                },
                {
                    "epss": "0.13466000",
                    "percentile": "0.95634000",
                    "date": "2024-06-25"
                },
                {
                    "epss": "0.13466000",
                    "percentile": "0.95633000",
                    "date": "2024-06-24"
                },
                {
                    "epss": "0.13466000",
                    "percentile": "0.95634000",
                    "date": "2024-06-23"
                },
                {
                    "epss": "0.13466000",
                    "percentile": "0.95635000",
                    "date": "2024-06-22"
                },
                {
                    "epss": "0.13466000",
                    "percentile": "0.95634000",
                    "date": "2024-06-21"
                },
                {
                    "epss": "0.13466000",
                    "percentile": "0.95632000",
                    "date": "2024-06-20"
                },
                {
                    "epss": "0.13466000",
                    "percentile": "0.95628000",
                    "date": "2024-06-19"
                },
                {
                    "epss": "0.14707000",
                    "percentile": "0.95802000",
                    "date": "2024-06-18"
                },
                {
                    "epss": "0.14707000",
                    "percentile": "0.95802000",
                    "date": "2024-06-17"
                },
                {
                    "epss": "0.14707000",
                    "percentile": "0.95801000",
                    "date": "2024-06-16"
                },
                {
                    "epss": "0.14707000",
                    "percentile": "0.95800000",
                    "date": "2024-06-15"
                },
                {
                    "epss": "0.14707000",
                    "percentile": "0.95801000",
                    "date": "2024-06-14"
                },
                {
                    "epss": "0.14707000",
                    "percentile": "0.95806000",
                    "date": "2024-06-13"
                },
                {
                    "epss": "0.14707000",
                    "percentile": "0.95806000",
                    "date": "2024-06-12"
                },
                {
                    "epss": "0.14707000",
                    "percentile": "0.95798000",
                    "date": "2024-06-11"
                },
                {
                    "epss": "0.14707000",
                    "percentile": "0.95797000",
                    "date": "2024-06-10"
                },
                {
                    "epss": "0.14707000",
                    "percentile": "0.95794000",
                    "date": "2024-06-09"
                },
                {
                    "epss": "0.14707000",
                    "percentile": "0.95792000",
                    "date": "2024-06-08"
                },
                {
                    "epss": "0.12654000",
                    "percentile": "0.95475000",
                    "date": "2024-06-07"
                },
                {
                    "epss": "0.12654000",
                    "percentile": "0.95470000",
                    "date": "2024-06-06"
                },
                {
                    "epss": "0.12654000",
                    "percentile": "0.95347000",
                    "date": "2024-06-05"
                },
                {
                    "epss": "0.12654000",
                    "percentile": "0.95468000",
                    "date": "2024-06-04"
                },
                {
                    "epss": "0.12654000",
                    "percentile": "0.95467000",
                    "date": "2024-06-03"
                },
                {
                    "epss": "0.12654000",
                    "percentile": "0.95466000",
                    "date": "2024-06-02"
                },
                {
                    "epss": "0.12654000",
                    "percentile": "0.95468000",
                    "date": "2024-06-01"
                },
                {
                    "epss": "0.126540000",
                    "percentile": "0.954700000",
                    "date": "2024-05-31"
                },
                {
                    "epss": "0.12654000",
                    "percentile": "0.95467000",
                    "date": "2024-05-30"
                },
                {
                    "epss": "0.12654000",
                    "percentile": "0.95457000",
                    "date": "2024-05-29"
                },
                {
                    "epss": "0.12654000",
                    "percentile": "0.95461000",
                    "date": "2024-05-28"
                },
                {
                    "epss": "0.12654000",
                    "percentile": "0.95454000",
                    "date": "2024-05-27"
                },
                {
                    "epss": "0.12654000",
                    "percentile": "0.95455000",
                    "date": "2024-05-26"
                },
                {
                    "epss": "0.12654000",
                    "percentile": "0.95457000",
                    "date": "2024-05-25"
                },
                {
                    "epss": "0.15076000",
                    "percentile": "0.95824000",
                    "date": "2024-05-24"
                },
                {
                    "epss": "0.15076000",
                    "percentile": "0.95832000",
                    "date": "2024-05-23"
                },
                {
                    "epss": "0.15076000",
                    "percentile": "0.95826000",
                    "date": "2024-05-22"
                },
                {
                    "epss": "0.15076000",
                    "percentile": "0.95817000",
                    "date": "2024-05-21"
                },
                {
                    "epss": "0.15076000",
                    "percentile": "0.95816000",
                    "date": "2024-05-20"
                },
                {
                    "epss": "0.15076000",
                    "percentile": "0.95814000",
                    "date": "2024-05-19"
                },
                {
                    "epss": "0.15076000",
                    "percentile": "0.95813000",
                    "date": "2024-05-18"
                },
                {
                    "epss": "0.15076000",
                    "percentile": "0.95810000",
                    "date": "2024-05-17"
                },
                {
                    "epss": "0.15076000",
                    "percentile": "0.95807000",
                    "date": "2024-05-16"
                },
                {
                    "epss": "0.15076000",
                    "percentile": "0.95807000",
                    "date": "2024-05-15"
                },
                {
                    "epss": "0.15076000",
                    "percentile": "0.95805000",
                    "date": "2024-05-14"
                },
                {
                    "epss": "0.15076000",
                    "percentile": "0.95787000",
                    "date": "2024-05-13"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95855000",
                    "date": "2024-05-12"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95862000",
                    "date": "2024-05-11"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95861000",
                    "date": "2024-05-10"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95864000",
                    "date": "2024-05-09"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95859000",
                    "date": "2024-05-08"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95858000",
                    "date": "2024-05-07"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95853000",
                    "date": "2024-05-06"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95854000",
                    "date": "2024-05-05"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95853000",
                    "date": "2024-05-04"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95852000",
                    "date": "2024-05-03"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95835000",
                    "date": "2024-05-02"
                },
                {
                    "epss": "0.154070000",
                    "percentile": "0.958340000",
                    "date": "2024-05-01"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95832000",
                    "date": "2024-04-30"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95831000",
                    "date": "2024-04-29"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95829000",
                    "date": "2024-04-28"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95832000",
                    "date": "2024-04-27"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95825000",
                    "date": "2024-04-26"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95822000",
                    "date": "2024-04-25"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95828000",
                    "date": "2024-04-24"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95828000",
                    "date": "2024-04-23"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95825000",
                    "date": "2024-04-22"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95822000",
                    "date": "2024-04-21"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95822000",
                    "date": "2024-04-20"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95820000",
                    "date": "2024-04-19"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95817000",
                    "date": "2024-04-18"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95814000",
                    "date": "2024-04-17"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95807000",
                    "date": "2024-04-16"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95803000",
                    "date": "2024-04-15"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95801000",
                    "date": "2024-04-14"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95789000",
                    "date": "2024-04-13"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95794000",
                    "date": "2024-04-12"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95796000",
                    "date": "2024-04-11"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95790000",
                    "date": "2024-04-10"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95778000",
                    "date": "2024-04-09"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95778000",
                    "date": "2024-04-08"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95777000",
                    "date": "2024-04-07"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95780000",
                    "date": "2024-04-06"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95779000",
                    "date": "2024-04-05"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95777000",
                    "date": "2024-04-04"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95774000",
                    "date": "2024-04-03"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95772000",
                    "date": "2024-04-02"
                },
                {
                    "epss": "0.154070000",
                    "percentile": "0.957720000",
                    "date": "2024-04-01"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95769000",
                    "date": "2024-03-31"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95767000",
                    "date": "2024-03-30"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95764000",
                    "date": "2024-03-29"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95764000",
                    "date": "2024-03-28"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95760000",
                    "date": "2024-03-27"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95758000",
                    "date": "2024-03-26"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95758000",
                    "date": "2024-03-25"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95759000",
                    "date": "2024-03-24"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95762000",
                    "date": "2024-03-23"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95760000",
                    "date": "2024-03-22"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95757000",
                    "date": "2024-03-21"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95755000",
                    "date": "2024-03-20"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95749000",
                    "date": "2024-03-19"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95746000",
                    "date": "2024-03-18"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95744000",
                    "date": "2024-03-17"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95744000",
                    "date": "2024-03-16"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95743000",
                    "date": "2024-03-15"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95747000",
                    "date": "2024-03-14"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95738000",
                    "date": "2024-03-13"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95734000",
                    "date": "2024-03-12"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95731000",
                    "date": "2024-03-11"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95732000",
                    "date": "2024-03-10"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95733000",
                    "date": "2024-03-09"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95735000",
                    "date": "2024-03-08"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95733000",
                    "date": "2024-03-07"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95730000",
                    "date": "2024-03-06"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95727000",
                    "date": "2024-03-05"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95725000",
                    "date": "2024-03-04"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95723000",
                    "date": "2024-03-03"
                },
                {
                    "epss": "0.154070000",
                    "percentile": "0.957220000",
                    "date": "2024-03-02"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95722000",
                    "date": "2024-03-01"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95721000",
                    "date": "2024-02-29"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95717000",
                    "date": "2024-02-28"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95713000",
                    "date": "2024-02-27"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95714000",
                    "date": "2024-02-26"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95708000",
                    "date": "2024-02-25"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95706000",
                    "date": "2024-02-24"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95705000",
                    "date": "2024-02-23"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95707000",
                    "date": "2024-02-22"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95707000",
                    "date": "2024-02-21"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95702000",
                    "date": "2024-02-20"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95701000",
                    "date": "2024-02-19"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95701000",
                    "date": "2024-02-18"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95699000",
                    "date": "2024-02-17"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95696000",
                    "date": "2024-02-16"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95696000",
                    "date": "2024-02-15"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95694000",
                    "date": "2024-02-14"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95690000",
                    "date": "2024-02-13"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95689000",
                    "date": "2024-02-12"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95688000",
                    "date": "2024-02-11"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95687000",
                    "date": "2024-02-10"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95689000",
                    "date": "2024-02-09"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95405000",
                    "date": "2024-02-08"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95402000",
                    "date": "2024-02-07"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95412000",
                    "date": "2024-02-06"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95412000",
                    "date": "2024-02-05"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95411000",
                    "date": "2024-02-04"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95410000",
                    "date": "2024-02-03"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95410000",
                    "date": "2024-02-02"
                },
                {
                    "epss": "0.154070000",
                    "percentile": "0.954090000",
                    "date": "2024-02-01"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95410000",
                    "date": "2024-01-31"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95403000",
                    "date": "2024-01-30"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95404000",
                    "date": "2024-01-29"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95396000",
                    "date": "2024-01-28"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95395000",
                    "date": "2024-01-27"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95396000",
                    "date": "2024-01-26"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95391000",
                    "date": "2024-01-25"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95395000",
                    "date": "2024-01-24"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95383000",
                    "date": "2024-01-23"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95383000",
                    "date": "2024-01-22"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95381000",
                    "date": "2024-01-21"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95382000",
                    "date": "2024-01-20"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95378000",
                    "date": "2024-01-19"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95381000",
                    "date": "2024-01-18"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95371000",
                    "date": "2024-01-17"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95362000",
                    "date": "2024-01-16"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95364000",
                    "date": "2024-01-15"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95364000",
                    "date": "2024-01-14"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95366000",
                    "date": "2024-01-13"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95374000",
                    "date": "2024-01-12"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95373000",
                    "date": "2024-01-11"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95372000",
                    "date": "2024-01-10"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95361000",
                    "date": "2024-01-09"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95364000",
                    "date": "2024-01-08"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95366000",
                    "date": "2024-01-07"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95363000",
                    "date": "2024-01-06"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95362000",
                    "date": "2024-01-05"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95362000",
                    "date": "2024-01-04"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95361000",
                    "date": "2024-01-03"
                },
                {
                    "epss": "0.154070000",
                    "percentile": "0.953640000",
                    "date": "2024-01-02"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95369000",
                    "date": "2024-01-01"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95365000",
                    "date": "2023-12-31"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95368000",
                    "date": "2023-12-30"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95368000",
                    "date": "2023-12-29"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95366000",
                    "date": "2023-12-28"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95367000",
                    "date": "2023-12-27"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95372000",
                    "date": "2023-12-26"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95376000",
                    "date": "2023-12-25"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95375000",
                    "date": "2023-12-24"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95376000",
                    "date": "2023-12-23"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95373000",
                    "date": "2023-12-22"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95374000",
                    "date": "2023-12-21"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95370000",
                    "date": "2023-12-20"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95369000",
                    "date": "2023-12-19"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95368000",
                    "date": "2023-12-18"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95371000",
                    "date": "2023-12-17"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95371000",
                    "date": "2023-12-16"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95361000",
                    "date": "2023-12-15"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95362000",
                    "date": "2023-12-14"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95354000",
                    "date": "2023-12-13"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95350000",
                    "date": "2023-12-12"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95348000",
                    "date": "2023-12-11"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95352000",
                    "date": "2023-12-10"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95353000",
                    "date": "2023-12-09"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95349000",
                    "date": "2023-12-08"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95344000",
                    "date": "2023-12-07"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95340000",
                    "date": "2023-12-06"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95340000",
                    "date": "2023-12-05"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95334000",
                    "date": "2023-12-04"
                },
                {
                    "epss": "0.154070000",
                    "percentile": "0.953290000",
                    "date": "2023-12-03"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95324000",
                    "date": "2023-12-02"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95325000",
                    "date": "2023-12-01"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95339000",
                    "date": "2023-11-30"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95346000",
                    "date": "2023-11-29"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95343000",
                    "date": "2023-11-28"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95341000",
                    "date": "2023-11-27"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95341000",
                    "date": "2023-11-26"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95340000",
                    "date": "2023-11-25"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95345000",
                    "date": "2023-11-24"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95344000",
                    "date": "2023-11-23"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95342000",
                    "date": "2023-11-22"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95341000",
                    "date": "2023-11-20"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95341000",
                    "date": "2023-11-19"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95340000",
                    "date": "2023-11-18"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95338000",
                    "date": "2023-11-17"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95335000",
                    "date": "2023-11-16"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95335000",
                    "date": "2023-11-15"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95326000",
                    "date": "2023-11-14"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95323000",
                    "date": "2023-11-13"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95324000",
                    "date": "2023-11-12"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95325000",
                    "date": "2023-11-11"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95322000",
                    "date": "2023-11-10"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95320000",
                    "date": "2023-11-09"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95321000",
                    "date": "2023-11-08"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95290000",
                    "date": "2023-11-07"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95285000",
                    "date": "2023-11-06"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95288000",
                    "date": "2023-11-05"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95286000",
                    "date": "2023-11-03"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95280000",
                    "date": "2023-11-02"
                },
                {
                    "epss": "0.154070000",
                    "percentile": "0.952810000",
                    "date": "2023-11-01"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95279000",
                    "date": "2023-10-31"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95276000",
                    "date": "2023-10-30"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95278000",
                    "date": "2023-10-29"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95274000",
                    "date": "2023-10-28"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95271000",
                    "date": "2023-10-27"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95267000",
                    "date": "2023-10-26"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95264000",
                    "date": "2023-10-25"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95265000",
                    "date": "2023-10-24"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95265000",
                    "date": "2023-10-23"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95266000",
                    "date": "2023-10-22"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95267000",
                    "date": "2023-10-21"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95267000",
                    "date": "2023-10-20"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95263000",
                    "date": "2023-10-19"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95265000",
                    "date": "2023-10-18"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95260000",
                    "date": "2023-10-17"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95258000",
                    "date": "2023-10-16"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95261000",
                    "date": "2023-10-15"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95264000",
                    "date": "2023-10-14"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95262000",
                    "date": "2023-10-13"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95261000",
                    "date": "2023-10-12"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95258000",
                    "date": "2023-10-11"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95250000",
                    "date": "2023-10-10"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95239000",
                    "date": "2023-10-09"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95232000",
                    "date": "2023-10-04"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95226000",
                    "date": "2023-10-03"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95226000",
                    "date": "2023-10-02"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95226000",
                    "date": "2023-10-01"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95221000",
                    "date": "2023-09-30"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95224000",
                    "date": "2023-09-29"
                },
                {
                    "epss": "0.154070000",
                    "percentile": "0.952220000",
                    "date": "2023-09-28"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95219000",
                    "date": "2023-09-27"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95222000",
                    "date": "2023-09-26"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95227000",
                    "date": "2023-09-25"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95220000",
                    "date": "2023-09-23"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95213000",
                    "date": "2023-09-21"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95215000",
                    "date": "2023-09-20"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95218000",
                    "date": "2023-09-19"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95210000",
                    "date": "2023-09-14"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95209000",
                    "date": "2023-09-13"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95198000",
                    "date": "2023-09-11"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95193000",
                    "date": "2023-09-10"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95194000",
                    "date": "2023-09-09"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95199000",
                    "date": "2023-09-08"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95196000",
                    "date": "2023-09-07"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95186000",
                    "date": "2023-09-06"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95183000",
                    "date": "2023-09-05"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95182000",
                    "date": "2023-09-04"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95182000",
                    "date": "2023-09-03"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95177000",
                    "date": "2023-09-02"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95177000",
                    "date": "2023-09-01"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95175000",
                    "date": "2023-08-31"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95173000",
                    "date": "2023-08-30"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95187000",
                    "date": "2023-08-29"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95187000",
                    "date": "2023-08-28"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95187000",
                    "date": "2023-08-27"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95189000",
                    "date": "2023-08-26"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95184000",
                    "date": "2023-08-25"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95183000",
                    "date": "2023-08-24"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95186000",
                    "date": "2023-08-23"
                },
                {
                    "epss": "0.154070000",
                    "percentile": "0.951840000",
                    "date": "2023-08-22"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95185000",
                    "date": "2023-08-21"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95183000",
                    "date": "2023-08-20"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95181000",
                    "date": "2023-08-19"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95179000",
                    "date": "2023-08-18"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95176000",
                    "date": "2023-08-17"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95177000",
                    "date": "2023-08-16"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95167000",
                    "date": "2023-08-14"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95162000",
                    "date": "2023-08-13"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95163000",
                    "date": "2023-08-12"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95161000",
                    "date": "2023-08-11"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95145000",
                    "date": "2023-08-10"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95151000",
                    "date": "2023-08-09"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95140000",
                    "date": "2023-08-06"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95140000",
                    "date": "2023-08-05"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95142000",
                    "date": "2023-08-04"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95140000",
                    "date": "2023-08-02"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95139000",
                    "date": "2023-08-01"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95140000",
                    "date": "2023-07-31"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95142000",
                    "date": "2023-07-30"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95146000",
                    "date": "2023-07-29"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95141000",
                    "date": "2023-07-28"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95147000",
                    "date": "2023-07-27"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95151000",
                    "date": "2023-07-26"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95151000",
                    "date": "2023-07-25"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95150000",
                    "date": "2023-07-24"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95151000",
                    "date": "2023-07-23"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95150000",
                    "date": "2023-07-22"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95153000",
                    "date": "2023-07-21"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95155000",
                    "date": "2023-07-20"
                },
                {
                    "epss": "0.154070000",
                    "percentile": "0.951530000",
                    "date": "2023-07-19"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95150000",
                    "date": "2023-07-18"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95150000",
                    "date": "2023-07-17"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95147000",
                    "date": "2023-07-16"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95149000",
                    "date": "2023-07-15"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95145000",
                    "date": "2023-07-14"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95144000",
                    "date": "2023-07-13"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95144000",
                    "date": "2023-07-12"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95137000",
                    "date": "2023-07-11"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95130000",
                    "date": "2023-07-10"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95129000",
                    "date": "2023-07-09"
                },
                {
                    "epss": "0.15407000",
                    "percentile": "0.95128000",
                    "date": "2023-07-08"
                },
                {
                    "epss": "0.05748000",
                    "percentile": "0.92268000",
                    "date": "2023-07-07"
                },
                {
                    "epss": "0.05748000",
                    "percentile": "0.92261000",
                    "date": "2023-07-06"
                },
                {
                    "epss": "0.05748000",
                    "percentile": "0.92257000",
                    "date": "2023-07-05"
                },
                {
                    "epss": "0.05748000",
                    "percentile": "0.92258000",
                    "date": "2023-07-04"
                },
                {
                    "epss": "0.05748000",
                    "percentile": "0.92260000",
                    "date": "2023-07-03"
                },
                {
                    "epss": "0.05748000",
                    "percentile": "0.92256000",
                    "date": "2023-07-02"
                },
                {
                    "epss": "0.05748000",
                    "percentile": "0.92264000",
                    "date": "2023-07-01"
                },
                {
                    "epss": "0.05748000",
                    "percentile": "0.92256000",
                    "date": "2023-06-30"
                },
                {
                    "epss": "0.05748000",
                    "percentile": "0.92255000",
                    "date": "2023-06-29"
                },
                {
                    "epss": "0.05748000",
                    "percentile": "0.92227000",
                    "date": "2023-06-28"
                },
                {
                    "epss": "0.05748000",
                    "percentile": "0.92227000",
                    "date": "2023-06-26"
                },
                {
                    "epss": "0.05748000",
                    "percentile": "0.92225000",
                    "date": "2023-06-25"
                },
                {
                    "epss": "0.05748000",
                    "percentile": "0.92229000",
                    "date": "2023-06-24"
                },
                {
                    "epss": "0.05748000",
                    "percentile": "0.92225000",
                    "date": "2023-06-23"
                },
                {
                    "epss": "0.01271000",
                    "percentile": "0.83740000",
                    "date": "2023-06-19"
                },
                {
                    "epss": "0.01271000",
                    "percentile": "0.83734000",
                    "date": "2023-06-18"
                },
                {
                    "epss": "0.01271000",
                    "percentile": "0.83749000",
                    "date": "2023-06-17"
                },
                {
                    "epss": "0.01271000",
                    "percentile": "0.83741000",
                    "date": "2023-06-16"
                },
                {
                    "epss": "0.012710000",
                    "percentile": "0.837410000",
                    "date": "2023-06-15"
                },
                {
                    "epss": "0.01271000",
                    "percentile": "0.83734000",
                    "date": "2023-06-14"
                }                
            ]
}

==> CVE/JSON/CVE-2023-29357.json <==
{
            "time-series": [
                {
                    "epss": "0.889610000",
                    "percentile": "0.987540000",
                    "date": "2024-06-30"
                },
                {
                    "epss": "0.88961000",
                    "percentile": "0.98754000",
                    "date": "2024-06-29"
                },
                {
                    "epss": "0.88961000",
                    "percentile": "0.98751000",
                    "date": "2024-06-28"
                },
                {
                    "epss": "0.88961000",
                    "percentile": "0.98749000",
                    "date": "2024-06-27"
                },
                {
                    "epss": "0.88961000",
                    "percentile": "0.98749000",
                    "date": "2024-06-26"
                },
                {
                    "epss": "0.88961000",
                    "percentile": "0.98746000",
                    "date": "2024-06-25"
                },
                {
                    "epss": "0.88961000",
                    "percentile": "0.98744000",
                    "date": "2024-06-24"
                },
                {
                    "epss": "0.88961000",
                    "percentile": "0.98744000",
                    "date": "2024-06-23"
                },
                {
                    "epss": "0.88961000",
                    "percentile": "0.98743000",
                    "date": "2024-06-22"
                },
                {
                    "epss": "0.88961000",
                    "percentile": "0.98743000",
                    "date": "2024-06-21"
                },
                {
                    "epss": "0.88961000",
                    "percentile": "0.98742000",
                    "date": "2024-06-20"
                },
                {
                    "epss": "0.88961000",
                    "percentile": "0.98740000",
                    "date": "2024-06-19"
                },
                {
                    "epss": "0.80299000",
                    "percentile": "0.98326000",
                    "date": "2024-06-18"
                },
                {
                    "epss": "0.80299000",
                    "percentile": "0.98326000",
                    "date": "2024-06-17"
                },
                {
                    "epss": "0.80299000",
                    "percentile": "0.98325000",
                    "date": "2024-06-16"
                },
                {
                    "epss": "0.80299000",
                    "percentile": "0.98325000",
                    "date": "2024-06-15"
                },
                {
                    "epss": "0.80299000",
                    "percentile": "0.98325000",
                    "date": "2024-06-14"
                },
                {
                    "epss": "0.80299000",
                    "percentile": "0.98324000",
                    "date": "2024-06-13"
                },
                {
                    "epss": "0.80299000",
                    "percentile": "0.98322000",
                    "date": "2024-06-12"
                },
                {
                    "epss": "0.80299000",
                    "percentile": "0.98322000",
                    "date": "2024-06-11"
                },
                {
                    "epss": "0.80299000",
                    "percentile": "0.98321000",
                    "date": "2024-06-10"
                },
                {
                    "epss": "0.80299000",
                    "percentile": "0.98320000",
                    "date": "2024-06-09"
                },
                {
                    "epss": "0.80299000",
                    "percentile": "0.98323000",
                    "date": "2024-06-08"
                },
                {
                    "epss": "0.82086000",
                    "percentile": "0.98395000",
                    "date": "2024-06-07"
                },
                {
                    "epss": "0.82086000",
                    "percentile": "0.98393000",
                    "date": "2024-06-06"
                },
                {
                    "epss": "0.82086000",
                    "percentile": "0.98354000",
                    "date": "2024-06-05"
                },
                {
                    "epss": "0.82086000",
                    "percentile": "0.98390000",
                    "date": "2024-06-04"
                },
                {
                    "epss": "0.82086000",
                    "percentile": "0.98389000",
                    "date": "2024-06-03"
                },
                {
                    "epss": "0.82086000",
                    "percentile": "0.98389000",
                    "date": "2024-06-02"
                },
                {
                    "epss": "0.82086000",
                    "percentile": "0.98388000",
                    "date": "2024-06-01"
                },
                {
                    "epss": "0.820860000",
                    "percentile": "0.983850000",
                    "date": "2024-05-31"
                },
                {
                    "epss": "0.82086000",
                    "percentile": "0.98385000",
                    "date": "2024-05-30"
                },
                {
                    "epss": "0.82086000",
                    "percentile": "0.98380000",
                    "date": "2024-05-29"
                },
                {
                    "epss": "0.82086000",
                    "percentile": "0.98379000",
                    "date": "2024-05-28"
                },
                {
                    "epss": "0.82086000",
                    "percentile": "0.98380000",
                    "date": "2024-05-27"
                },
                {
                    "epss": "0.82086000",
                    "percentile": "0.98380000",
                    "date": "2024-05-26"
                },
                {
                    "epss": "0.82086000",
                    "percentile": "0.98381000",
                    "date": "2024-05-25"
                },
                {
                    "epss": "0.82086000",
                    "percentile": "0.98380000",
                    "date": "2024-05-24"
                },
                {
                    "epss": "0.82086000",
                    "percentile": "0.98380000",
                    "date": "2024-05-23"
                },
                {
                    "epss": "0.82086000",
                    "percentile": "0.98379000",
                    "date": "2024-05-22"
                },
                {
                    "epss": "0.82086000",
                    "percentile": "0.98374000",
                    "date": "2024-05-21"
                },
                {
                    "epss": "0.82086000",
                    "percentile": "0.98374000",
                    "date": "2024-05-20"
                },
                {
                    "epss": "0.82086000",
                    "percentile": "0.98372000",
                    "date": "2024-05-19"
                },
                {
                    "epss": "0.82086000",
                    "percentile": "0.98371000",
                    "date": "2024-05-18"
                },
                {
                    "epss": "0.82086000",
                    "percentile": "0.98369000",
                    "date": "2024-05-17"
                },
                {
                    "epss": "0.82086000",
                    "percentile": "0.98367000",
                    "date": "2024-05-16"
                },
                {
                    "epss": "0.82086000",
                    "percentile": "0.98366000",
                    "date": "2024-05-15"
                },
                {
                    "epss": "0.82086000",
                    "percentile": "0.98364000",
                    "date": "2024-05-14"
                },
                {
                    "epss": "0.82086000",
                    "percentile": "0.98363000",
                    "date": "2024-05-13"
                },
                {
                    "epss": "0.42905000",
                    "percentile": "0.97316000",
                    "date": "2024-05-12"
                },
                {
                    "epss": "0.42905000",
                    "percentile": "0.97316000",
                    "date": "2024-05-11"
                },
                {
                    "epss": "0.42905000",
                    "percentile": "0.97315000",
                    "date": "2024-05-10"
                },
                {
                    "epss": "0.42905000",
                    "percentile": "0.97315000",
                    "date": "2024-05-09"
                },
                {
                    "epss": "0.42905000",
                    "percentile": "0.97313000",
                    "date": "2024-05-08"
                },
                {
                    "epss": "0.42905000",
                    "percentile": "0.97320000",
                    "date": "2024-05-07"
                },
                {
                    "epss": "0.42905000",
                    "percentile": "0.97320000",
                    "date": "2024-05-06"
                },
                {
                    "epss": "0.42905000",
                    "percentile": "0.97321000",
                    "date": "2024-05-05"
                },
                {
                    "epss": "0.42905000",
                    "percentile": "0.97322000",
                    "date": "2024-05-04"
                },
                {
                    "epss": "0.42905000",
                    "percentile": "0.97320000",
                    "date": "2024-05-03"
                },
                {
                    "epss": "0.42905000",
                    "percentile": "0.97309000",
                    "date": "2024-05-02"
                },
                {
                    "epss": "0.528700000",
                    "percentile": "0.975680000",
                    "date": "2024-05-01"
                },
                {
                    "epss": "0.52870000",
                    "percentile": "0.97564000",
                    "date": "2024-04-30"
                },
                {
                    "epss": "0.52870000",
                    "percentile": "0.97564000",
                    "date": "2024-04-29"
                },
                {
                    "epss": "0.52870000",
                    "percentile": "0.97563000",
                    "date": "2024-04-28"
                },
                {
                    "epss": "0.52870000",
                    "percentile": "0.97562000",
                    "date": "2024-04-27"
                },
                {
                    "epss": "0.52870000",
                    "percentile": "0.97567000",
                    "date": "2024-04-26"
                },
                {
                    "epss": "0.52870000",
                    "percentile": "0.97567000",
                    "date": "2024-04-25"
                },
                {
                    "epss": "0.52870000",
                    "percentile": "0.97565000",
                    "date": "2024-04-24"
                },
                {
                    "epss": "0.52870000",
                    "percentile": "0.97564000",
                    "date": "2024-04-23"
                },
                {
                    "epss": "0.52870000",
                    "percentile": "0.97564000",
                    "date": "2024-04-22"
                },
                {
                    "epss": "0.52870000",
                    "percentile": "0.97564000",
                    "date": "2024-04-21"
                },
                {
                    "epss": "0.52870000",
                    "percentile": "0.97565000",
                    "date": "2024-04-20"
                },
                {
                    "epss": "0.52870000",
                    "percentile": "0.97564000",
                    "date": "2024-04-19"
                },
                {
                    "epss": "0.52870000",
                    "percentile": "0.97563000",
                    "date": "2024-04-18"
                },
                {
                    "epss": "0.52870000",
                    "percentile": "0.97560000",
                    "date": "2024-04-17"
                },
                {
                    "epss": "0.52870000",
                    "percentile": "0.97557000",
                    "date": "2024-04-16"
                },
                {
                    "epss": "0.52870000",
                    "percentile": "0.97553000",
                    "date": "2024-04-15"
                },
                {
                    "epss": "0.52870000",
                    "percentile": "0.97552000",
                    "date": "2024-04-14"
                },
                {
                    "epss": "0.52870000",
                    "percentile": "0.97552000",
                    "date": "2024-04-13"
                },
                {
                    "epss": "0.52870000",
                    "percentile": "0.97553000",
                    "date": "2024-04-12"
                },
                {
                    "epss": "0.52870000",
                    "percentile": "0.97554000",
                    "date": "2024-04-11"
                },
                {
                    "epss": "0.52870000",
                    "percentile": "0.97551000",
                    "date": "2024-04-10"
                },
                {
                    "epss": "0.52870000",
                    "percentile": "0.97547000",
                    "date": "2024-04-09"
                },
                {
                    "epss": "0.52870000",
                    "percentile": "0.97548000",
                    "date": "2024-04-08"
                },
                {
                    "epss": "0.48404000",
                    "percentile": "0.97427000",
                    "date": "2024-04-07"
                },
                {
                    "epss": "0.48404000",
                    "percentile": "0.97428000",
                    "date": "2024-04-06"
                },
                {
                    "epss": "0.48404000",
                    "percentile": "0.97427000",
                    "date": "2024-04-05"
                },
                {
                    "epss": "0.48404000",
                    "percentile": "0.97417000",
                    "date": "2024-04-04"
                },
                {
                    "epss": "0.48404000",
                    "percentile": "0.97416000",
                    "date": "2024-04-03"
                },
                {
                    "epss": "0.48404000",
                    "percentile": "0.97415000",
                    "date": "2024-04-02"
                },
                {
                    "epss": "0.484040000",
                    "percentile": "0.974140000",
                    "date": "2024-04-01"
                },
                {
                    "epss": "0.48404000",
                    "percentile": "0.97412000",
                    "date": "2024-03-31"
                },
                {
                    "epss": "0.48404000",
                    "percentile": "0.97414000",
                    "date": "2024-03-30"
                },
                {
                    "epss": "0.48404000",
                    "percentile": "0.97411000",
                    "date": "2024-03-29"
                },
                {
                    "epss": "0.48404000",
                    "percentile": "0.97410000",
                    "date": "2024-03-28"
                },
                {
                    "epss": "0.48404000",
                    "percentile": "0.97407000",
                    "date": "2024-03-27"
                },
                {
                    "epss": "0.42878000",
                    "percentile": "0.97246000",
                    "date": "2024-03-26"
                },
                {
                    "epss": "0.42878000",
                    "percentile": "0.97244000",
                    "date": "2024-03-25"
                },
                {
                    "epss": "0.42878000",
                    "percentile": "0.97244000",
                    "date": "2024-03-24"
                },
                {
                    "epss": "0.42878000",
                    "percentile": "0.97244000",
                    "date": "2024-03-23"
                },
                {
                    "epss": "0.42878000",
                    "percentile": "0.97245000",
                    "date": "2024-03-22"
                },
                {
                    "epss": "0.42878000",
                    "percentile": "0.97244000",
                    "date": "2024-03-21"
                },
                {
                    "epss": "0.42878000",
                    "percentile": "0.97244000",
                    "date": "2024-03-20"
                },
                {
                    "epss": "0.42878000",
                    "percentile": "0.97240000",
                    "date": "2024-03-19"
                },
                {
                    "epss": "0.42878000",
                    "percentile": "0.97237000",
                    "date": "2024-03-18"
                },
                {
                    "epss": "0.42878000",
                    "percentile": "0.97236000",
                    "date": "2024-03-17"
                },
                {
                    "epss": "0.42878000",
                    "percentile": "0.97235000",
                    "date": "2024-03-16"
                },
                {
                    "epss": "0.41149000",
                    "percentile": "0.97191000",
                    "date": "2024-03-15"
                },
                {
                    "epss": "0.41149000",
                    "percentile": "0.97193000",
                    "date": "2024-03-14"
                },
                {
                    "epss": "0.41149000",
                    "percentile": "0.97189000",
                    "date": "2024-03-13"
                },
                {
                    "epss": "0.41149000",
                    "percentile": "0.97187000",
                    "date": "2024-03-12"
                },
                {
                    "epss": "0.41149000",
                    "percentile": "0.97186000",
                    "date": "2024-03-11"
                },
                {
                    "epss": "0.41149000",
                    "percentile": "0.97185000",
                    "date": "2024-03-10"
                },
                {
                    "epss": "0.41149000",
                    "percentile": "0.97185000",
                    "date": "2024-03-09"
                },
                {
                    "epss": "0.41149000",
                    "percentile": "0.97184000",
                    "date": "2024-03-08"
                },
                {
                    "epss": "0.41149000",
                    "percentile": "0.97181000",
                    "date": "2024-03-07"
                },
                {
                    "epss": "0.41149000",
                    "percentile": "0.97181000",
                    "date": "2024-03-06"
                },
                {
                    "epss": "0.41149000",
                    "percentile": "0.97181000",
                    "date": "2024-03-05"
                },
                {
                    "epss": "0.41149000",
                    "percentile": "0.97180000",
                    "date": "2024-03-04"
                },
                {
                    "epss": "0.41149000",
                    "percentile": "0.97179000",
                    "date": "2024-03-03"
                },
                {
                    "epss": "0.330840000",
                    "percentile": "0.969040000",
                    "date": "2024-03-02"
                },
                {
                    "epss": "0.33084000",
                    "percentile": "0.96904000",
                    "date": "2024-03-01"
                },
                {
                    "epss": "0.33084000",
                    "percentile": "0.96904000",
                    "date": "2024-02-29"
                },
                {
                    "epss": "0.33084000",
                    "percentile": "0.96899000",
                    "date": "2024-02-28"
                },
                {
                    "epss": "0.33084000",
                    "percentile": "0.96898000",
                    "date": "2024-02-27"
                },
                {
                    "epss": "0.33084000",
                    "percentile": "0.96899000",
                    "date": "2024-02-26"
                },
                {
                    "epss": "0.33084000",
                    "percentile": "0.96898000",
                    "date": "2024-02-25"
                },
                {
                    "epss": "0.33084000",
                    "percentile": "0.96899000",
                    "date": "2024-02-24"
                },
                {
                    "epss": "0.33084000",
                    "percentile": "0.96897000",
                    "date": "2024-02-23"
                },
                {
                    "epss": "0.37511000",
                    "percentile": "0.97071000",
                    "date": "2024-02-22"
                },
                {
                    "epss": "0.37511000",
                    "percentile": "0.97070000",
                    "date": "2024-02-21"
                },
                {
                    "epss": "0.37511000",
                    "percentile": "0.97067000",
                    "date": "2024-02-20"
                },
                {
                    "epss": "0.37511000",
                    "percentile": "0.97068000",
                    "date": "2024-02-19"
                },
                {
                    "epss": "0.37511000",
                    "percentile": "0.97067000",
                    "date": "2024-02-18"
                },
                {
                    "epss": "0.37511000",
                    "percentile": "0.97067000",
                    "date": "2024-02-17"
                },
                {
                    "epss": "0.37511000",
                    "percentile": "0.97066000",
                    "date": "2024-02-16"
                },
                {
                    "epss": "0.37511000",
                    "percentile": "0.97065000",
                    "date": "2024-02-15"
                },
                {
                    "epss": "0.37511000",
                    "percentile": "0.97061000",
                    "date": "2024-02-14"
                },
                {
                    "epss": "0.37511000",
                    "percentile": "0.97061000",
                    "date": "2024-02-13"
                },
                {
                    "epss": "0.37511000",
                    "percentile": "0.97059000",
                    "date": "2024-02-12"
                },
                {
                    "epss": "0.37511000",
                    "percentile": "0.97058000",
                    "date": "2024-02-11"
                },
                {
                    "epss": "0.37511000",
                    "percentile": "0.97058000",
                    "date": "2024-02-10"
                },
                {
                    "epss": "0.30925000",
                    "percentile": "0.96809000",
                    "date": "2024-02-09"
                },
                {
                    "epss": "0.30925000",
                    "percentile": "0.96573000",
                    "date": "2024-02-08"
                },
                {
                    "epss": "0.30925000",
                    "percentile": "0.96572000",
                    "date": "2024-02-07"
                },
                {
                    "epss": "0.07865000",
                    "percentile": "0.93630000",
                    "date": "2024-02-06"
                },
                {
                    "epss": "0.07865000",
                    "percentile": "0.93638000",
                    "date": "2024-02-05"
                },
                {
                    "epss": "0.07865000",
                    "percentile": "0.93636000",
                    "date": "2024-02-04"
                },
                {
                    "epss": "0.07865000",
                    "percentile": "0.93639000",
                    "date": "2024-02-03"
                },
                {
                    "epss": "0.07865000",
                    "percentile": "0.93640000",
                    "date": "2024-02-02"
                },
                {
                    "epss": "0.078650000",
                    "percentile": "0.936370000",
                    "date": "2024-02-01"
                },
                {
                    "epss": "0.07865000",
                    "percentile": "0.93641000",
                    "date": "2024-01-31"
                },
                {
                    "epss": "0.07865000",
                    "percentile": "0.93629000",
                    "date": "2024-01-30"
                },
                {
                    "epss": "0.10699000",
                    "percentile": "0.94560000",
                    "date": "2024-01-29"
                },
                {
                    "epss": "0.10699000",
                    "percentile": "0.94555000",
                    "date": "2024-01-28"
                },
                {
                    "epss": "0.10699000",
                    "percentile": "0.94552000",
                    "date": "2024-01-27"
                },
                {
                    "epss": "0.10699000",
                    "percentile": "0.94552000",
                    "date": "2024-01-26"
                },
                {
                    "epss": "0.10699000",
                    "percentile": "0.94549000",
                    "date": "2024-01-25"
                },
                {
                    "epss": "0.10699000",
                    "percentile": "0.94551000",
                    "date": "2024-01-24"
                },
                {
                    "epss": "0.10699000",
                    "percentile": "0.94539000",
                    "date": "2024-01-23"
                },
                {
                    "epss": "0.10699000",
                    "percentile": "0.94531000",
                    "date": "2024-01-22"
                },
                {
                    "epss": "0.10699000",
                    "percentile": "0.94531000",
                    "date": "2024-01-21"
                },
                {
                    "epss": "0.10699000",
                    "percentile": "0.94533000",
                    "date": "2024-01-20"
                },
                {
                    "epss": "0.10699000",
                    "percentile": "0.94533000",
                    "date": "2024-01-19"
                },
                {
                    "epss": "0.10699000",
                    "percentile": "0.94535000",
                    "date": "2024-01-18"
                },
                {
                    "epss": "0.10699000",
                    "percentile": "0.94530000",
                    "date": "2024-01-17"
                },
                {
                    "epss": "0.10699000",
                    "percentile": "0.94521000",
                    "date": "2024-01-16"
                },
                {
                    "epss": "0.10699000",
                    "percentile": "0.94525000",
                    "date": "2024-01-15"
                },
                {
                    "epss": "0.10699000",
                    "percentile": "0.94525000",
                    "date": "2024-01-14"
                },
                {
                    "epss": "0.10699000",
                    "percentile": "0.94529000",
                    "date": "2024-01-13"
                },
                {
                    "epss": "0.10699000",
                    "percentile": "0.94539000",
                    "date": "2024-01-12"
                },
                {
                    "epss": "0.10699000",
                    "percentile": "0.94539000",
                    "date": "2024-01-11"
                },
                {
                    "epss": "0.71155000",
                    "percentile": "0.97771000",
                    "date": "2024-01-10"
                },
                {
                    "epss": "0.71155000",
                    "percentile": "0.97767000",
                    "date": "2024-01-09"
                },
                {
                    "epss": "0.71155000",
                    "percentile": "0.97768000",
                    "date": "2024-01-08"
                },
                {
                    "epss": "0.71155000",
                    "percentile": "0.97769000",
                    "date": "2024-01-07"
                },
                {
                    "epss": "0.67528000",
                    "percentile": "0.97660000",
                    "date": "2024-01-06"
                },
                {
                    "epss": "0.67528000",
                    "percentile": "0.97659000",
                    "date": "2024-01-05"
                },
                {
                    "epss": "0.67528000",
                    "percentile": "0.97659000",
                    "date": "2024-01-04"
                },
                {
                    "epss": "0.67528000",
                    "percentile": "0.97657000",
                    "date": "2024-01-03"
                },
                {
                    "epss": "0.675280000",
                    "percentile": "0.976560000",
                    "date": "2024-01-02"
                },
                {
                    "epss": "0.67528000",
                    "percentile": "0.97656000",
                    "date": "2024-01-01"
                },
                {
                    "epss": "0.67528000",
                    "percentile": "0.97657000",
                    "date": "2023-12-31"
                },
                {
                    "epss": "0.67528000",
                    "percentile": "0.97657000",
                    "date": "2023-12-30"
                },
                {
                    "epss": "0.67528000",
                    "percentile": "0.97653000",
                    "date": "2023-12-29"
                },
                {
                    "epss": "0.67528000",
                    "percentile": "0.97650000",
                    "date": "2023-12-28"
                },
                {
                    "epss": "0.67528000",
                    "percentile": "0.97653000",
                    "date": "2023-12-27"
                },
                {
                    "epss": "0.67528000",
                    "percentile": "0.97652000",
                    "date": "2023-12-26"
                },
                {
                    "epss": "0.67528000",
                    "percentile": "0.97655000",
                    "date": "2023-12-25"
                },
                {
                    "epss": "0.67528000",
                    "percentile": "0.97651000",
                    "date": "2023-12-24"
                },
                {
                    "epss": "0.67528000",
                    "percentile": "0.97651000",
                    "date": "2023-12-23"
                },
                {
                    "epss": "0.67528000",
                    "percentile": "0.97651000",
                    "date": "2023-12-22"
                },
                {
                    "epss": "0.67528000",
                    "percentile": "0.97649000",
                    "date": "2023-12-21"
                },
                {
                    "epss": "0.67528000",
                    "percentile": "0.97647000",
                    "date": "2023-12-20"
                },
                {
                    "epss": "0.67528000",
                    "percentile": "0.97646000",
                    "date": "2023-12-19"
                },
                {
                    "epss": "0.68801000",
                    "percentile": "0.97680000",
                    "date": "2023-12-18"
                },
                {
                    "epss": "0.68801000",
                    "percentile": "0.97680000",
                    "date": "2023-12-17"
                },
                {
                    "epss": "0.68801000",
                    "percentile": "0.97680000",
                    "date": "2023-12-16"
                },
                {
                    "epss": "0.68801000",
                    "percentile": "0.97678000",
                    "date": "2023-12-15"
                },
                {
                    "epss": "0.68801000",
                    "percentile": "0.97677000",
                    "date": "2023-12-14"
                },
                {
                    "epss": "0.68801000",
                    "percentile": "0.97676000",
                    "date": "2023-12-13"
                },
                {
                    "epss": "0.68801000",
                    "percentile": "0.97673000",
                    "date": "2023-12-12"
                },
                {
                    "epss": "0.68801000",
                    "percentile": "0.97675000",
                    "date": "2023-12-11"
                },
                {
                    "epss": "0.68801000",
                    "percentile": "0.97674000",
                    "date": "2023-12-10"
                },
                {
                    "epss": "0.68801000",
                    "percentile": "0.97674000",
                    "date": "2023-12-09"
                },
                {
                    "epss": "0.68801000",
                    "percentile": "0.97672000",
                    "date": "2023-12-08"
                },
                {
                    "epss": "0.68801000",
                    "percentile": "0.97669000",
                    "date": "2023-12-07"
                },
                {
                    "epss": "0.68801000",
                    "percentile": "0.97668000",
                    "date": "2023-12-06"
                },
                {
                    "epss": "0.68801000",
                    "percentile": "0.97667000",
                    "date": "2023-12-05"
                },
                {
                    "epss": "0.68801000",
                    "percentile": "0.97666000",
                    "date": "2023-12-04"
                },
                {
                    "epss": "0.688010000",
                    "percentile": "0.976650000",
                    "date": "2023-12-03"
                },
                {
                    "epss": "0.68801000",
                    "percentile": "0.97664000",
                    "date": "2023-12-02"
                },
                {
                    "epss": "0.68801000",
                    "percentile": "0.97663000",
                    "date": "2023-12-01"
                },
                {
                    "epss": "0.68801000",
                    "percentile": "0.97670000",
                    "date": "2023-11-30"
                },
                {
                    "epss": "0.68801000",
                    "percentile": "0.97670000",
                    "date": "2023-11-29"
                },
                {
                    "epss": "0.68801000",
                    "percentile": "0.97667000",
                    "date": "2023-11-28"
                },
                {
                    "epss": "0.68801000",
                    "percentile": "0.97666000",
                    "date": "2023-11-27"
                },
                {
                    "epss": "0.68801000",
                    "percentile": "0.97665000",
                    "date": "2023-11-26"
                },
                {
                    "epss": "0.68801000",
                    "percentile": "0.97665000",
                    "date": "2023-11-25"
                },
                {
                    "epss": "0.68801000",
                    "percentile": "0.97666000",
                    "date": "2023-11-24"
                },
                {
                    "epss": "0.72077000",
                    "percentile": "0.97754000",
                    "date": "2023-11-23"
                },
                {
                    "epss": "0.72077000",
                    "percentile": "0.97752000",
                    "date": "2023-11-22"
                },
                {
                    "epss": "0.72077000",
                    "percentile": "0.97748000",
                    "date": "2023-11-20"
                },
                {
                    "epss": "0.72077000",
                    "percentile": "0.97750000",
                    "date": "2023-11-19"
                },
                {
                    "epss": "0.72077000",
                    "percentile": "0.97750000",
                    "date": "2023-11-18"
                },
                {
                    "epss": "0.72077000",
                    "percentile": "0.97751000",
                    "date": "2023-11-17"
                },
                {
                    "epss": "0.72077000",
                    "percentile": "0.97753000",
                    "date": "2023-11-16"
                },
                {
                    "epss": "0.76124000",
                    "percentile": "0.97869000",
                    "date": "2023-11-15"
                },
                {
                    "epss": "0.76124000",
                    "percentile": "0.97866000",
                    "date": "2023-11-14"
                },
                {
                    "epss": "0.76124000",
                    "percentile": "0.97866000",
                    "date": "2023-11-13"
                },
                {
                    "epss": "0.76124000",
                    "percentile": "0.97866000",
                    "date": "2023-11-12"
                },
                {
                    "epss": "0.76124000",
                    "percentile": "0.97865000",
                    "date": "2023-11-11"
                },
                {
                    "epss": "0.76124000",
                    "percentile": "0.97865000",
                    "date": "2023-11-10"
                },
                {
                    "epss": "0.76124000",
                    "percentile": "0.97862000",
                    "date": "2023-11-09"
                },
                {
                    "epss": "0.76124000",
                    "percentile": "0.97862000",
                    "date": "2023-11-08"
                },
                {
                    "epss": "0.76124000",
                    "percentile": "0.97841000",
                    "date": "2023-11-07"
                },
                {
                    "epss": "0.76124000",
                    "percentile": "0.97845000",
                    "date": "2023-11-06"
                },
                {
                    "epss": "0.76124000",
                    "percentile": "0.97845000",
                    "date": "2023-11-05"
                },
                {
                    "epss": "0.76124000",
                    "percentile": "0.97842000",
                    "date": "2023-11-03"
                },
                {
                    "epss": "0.76124000",
                    "percentile": "0.97836000",
                    "date": "2023-11-02"
                },
                {
                    "epss": "0.761240000",
                    "percentile": "0.978340000",
                    "date": "2023-11-01"
                },
                {
                    "epss": "0.76124000",
                    "percentile": "0.97831000",
                    "date": "2023-10-31"
                },
                {
                    "epss": "0.76124000",
                    "percentile": "0.97830000",
                    "date": "2023-10-30"
                },
                {
                    "epss": "0.76124000",
                    "percentile": "0.97829000",
                    "date": "2023-10-29"
                },
                {
                    "epss": "0.76124000",
                    "percentile": "0.97829000",
                    "date": "2023-10-28"
                },
                {
                    "epss": "0.76124000",
                    "percentile": "0.97828000",
                    "date": "2023-10-27"
                },
                {
                    "epss": "0.76124000",
                    "percentile": "0.97825000",
                    "date": "2023-10-26"
                },
                {
                    "epss": "0.76124000",
                    "percentile": "0.97822000",
                    "date": "2023-10-25"
                },
                {
                    "epss": "0.76124000",
                    "percentile": "0.97821000",
                    "date": "2023-10-24"
                },
                {
                    "epss": "0.76124000",
                    "percentile": "0.97822000",
                    "date": "2023-10-23"
                },
                {
                    "epss": "0.76124000",
                    "percentile": "0.97822000",
                    "date": "2023-10-22"
                },
                {
                    "epss": "0.76124000",
                    "percentile": "0.97823000",
                    "date": "2023-10-21"
                },
                {
                    "epss": "0.76124000",
                    "percentile": "0.97823000",
                    "date": "2023-10-20"
                },
                {
                    "epss": "0.76124000",
                    "percentile": "0.97818000",
                    "date": "2023-10-19"
                },
                {
                    "epss": "0.76124000",
                    "percentile": "0.97818000",
                    "date": "2023-10-18"
                },
                {
                    "epss": "0.76124000",
                    "percentile": "0.97816000",
                    "date": "2023-10-17"
                },
                {
                    "epss": "0.76124000",
                    "percentile": "0.97814000",
                    "date": "2023-10-16"
                },
                {
                    "epss": "0.78865000",
                    "percentile": "0.97894000",
                    "date": "2023-10-15"
                },
                {
                    "epss": "0.78865000",
                    "percentile": "0.97894000",
                    "date": "2023-10-14"
                },
                {
                    "epss": "0.78865000",
                    "percentile": "0.97894000",
                    "date": "2023-10-13"
                },
                {
                    "epss": "0.78865000",
                    "percentile": "0.97891000",
                    "date": "2023-10-12"
                },
                {
                    "epss": "0.78865000",
                    "percentile": "0.97891000",
                    "date": "2023-10-11"
                },
                {
                    "epss": "0.78865000",
                    "percentile": "0.97891000",
                    "date": "2023-10-10"
                },
                {
                    "epss": "0.78865000",
                    "percentile": "0.97891000",
                    "date": "2023-10-09"
                },
                {
                    "epss": "0.78865000",
                    "percentile": "0.97886000",
                    "date": "2023-10-04"
                },
                {
                    "epss": "0.78865000",
                    "percentile": "0.97884000",
                    "date": "2023-10-03"
                },
                {
                    "epss": "0.78865000",
                    "percentile": "0.97888000",
                    "date": "2023-10-02"
                },
                {
                    "epss": "0.78865000",
                    "percentile": "0.97884000",
                    "date": "2023-10-01"
                },
                {
                    "epss": "0.78865000",
                    "percentile": "0.97885000",
                    "date": "2023-09-30"
                },
                {
                    "epss": "0.00267000",
                    "percentile": "0.63771000",
                    "date": "2023-09-29"
                },
                {
                    "epss": "0.002670000",
                    "percentile": "0.637670000",
                    "date": "2023-09-28"
                },
                {
                    "epss": "0.00267000",
                    "percentile": "0.63714000",
                    "date": "2023-09-27"
                },
                {
                    "epss": "0.00175000",
                    "percentile": "0.54269000",
                    "date": "2023-09-26"
                },
                {
                    "epss": "0.00175000",
                    "percentile": "0.54263000",
                    "date": "2023-09-25"
                },
                {
                    "epss": "0.00175000",
                    "percentile": "0.54273000",
                    "date": "2023-09-23"
                },
                {
                    "epss": "0.00175000",
                    "percentile": "0.54257000",
                    "date": "2023-09-21"
                },
                {
                    "epss": "0.00175000",
                    "percentile": "0.54265000",
                    "date": "2023-09-20"
                },
                {
                    "epss": "0.00126000",
                    "percentile": "0.46712000",
                    "date": "2023-09-19"
                },
                {
                    "epss": "0.00126000",
                    "percentile": "0.46575000",
                    "date": "2023-09-14"
                },
                {
                    "epss": "0.00126000",
                    "percentile": "0.46590000",
                    "date": "2023-09-13"
                },
                {
                    "epss": "0.00126000",
                    "percentile": "0.46566000",
                    "date": "2023-09-11"
                },
                {
                    "epss": "0.00126000",
                    "percentile": "0.46570000",
                    "date": "2023-09-10"
                },
                {
                    "epss": "0.00126000",
                    "percentile": "0.46565000",
                    "date": "2023-09-09"
                },
                {
                    "epss": "0.00126000",
                    "percentile": "0.46577000",
                    "date": "2023-09-08"
                },
                {
                    "epss": "0.00126000",
                    "percentile": "0.46566000",
                    "date": "2023-09-07"
                },
                {
                    "epss": "0.00126000",
                    "percentile": "0.46556000",
                    "date": "2023-09-06"
                },
                {
                    "epss": "0.00126000",
                    "percentile": "0.46533000",
                    "date": "2023-09-05"
                },
                {
                    "epss": "0.00126000",
                    "percentile": "0.46513000",
                    "date": "2023-09-04"
                },
                {
                    "epss": "0.00126000",
                    "percentile": "0.46492000",
                    "date": "2023-09-03"
                },
                {
                    "epss": "0.00126000",
                    "percentile": "0.46502000",
                    "date": "2023-09-02"
                },
                {
                    "epss": "0.00126000",
                    "percentile": "0.46492000",
                    "date": "2023-09-01"
                },
                {
                    "epss": "0.00126000",
                    "percentile": "0.46509000",
                    "date": "2023-08-31"
                },
                {
                    "epss": "0.00126000",
                    "percentile": "0.46477000",
                    "date": "2023-08-30"
                },
                {
                    "epss": "0.00126000",
                    "percentile": "0.46478000",
                    "date": "2023-08-29"
                },
                {
                    "epss": "0.00126000",
                    "percentile": "0.46482000",
                    "date": "2023-08-28"
                },
                {
                    "epss": "0.00126000",
                    "percentile": "0.46489000",
                    "date": "2023-08-27"
                },
                {
                    "epss": "0.00126000",
                    "percentile": "0.46499000",
                    "date": "2023-08-26"
                },
                {
                    "epss": "0.00121000",
                    "percentile": "0.45684000",
                    "date": "2023-08-25"
                },
                {
                    "epss": "0.00121000",
                    "percentile": "0.45680000",
                    "date": "2023-08-24"
                },
                {
                    "epss": "0.00121000",
                    "percentile": "0.45685000",
                    "date": "2023-08-23"
                },
                {
                    "epss": "0.001210000",
                    "percentile": "0.456520000",
                    "date": "2023-08-22"
                },
                {
                    "epss": "0.00121000",
                    "percentile": "0.45654000",
                    "date": "2023-08-21"
                },
                {
                    "epss": "0.00121000",
                    "percentile": "0.45682000",
                    "date": "2023-08-20"
                },
                {
                    "epss": "0.00121000",
                    "percentile": "0.45693000",
                    "date": "2023-08-19"
                },
                {
                    "epss": "0.00121000",
                    "percentile": "0.45705000",
                    "date": "2023-08-18"
                },
                {
                    "epss": "0.00121000",
                    "percentile": "0.45688000",
                    "date": "2023-08-17"
                },
                {
                    "epss": "0.00121000",
                    "percentile": "0.45680000",
                    "date": "2023-08-16"
                },
                {
                    "epss": "0.00103000",
                    "percentile": "0.41347000",
                    "date": "2023-08-14"
                },
                {
                    "epss": "0.00103000",
                    "percentile": "0.41336000",
                    "date": "2023-08-13"
                },
                {
                    "epss": "0.00103000",
                    "percentile": "0.41341000",
                    "date": "2023-08-12"
                },
                {
                    "epss": "0.00103000",
                    "percentile": "0.41356000",
                    "date": "2023-08-11"
                },
                {
                    "epss": "0.00103000",
                    "percentile": "0.41319000",
                    "date": "2023-08-10"
                },
                {
                    "epss": "0.00103000",
                    "percentile": "0.41307000",
                    "date": "2023-08-09"
                },
                {
                    "epss": "0.00103000",
                    "percentile": "0.41237000",
                    "date": "2023-08-06"
                },
                {
                    "epss": "0.00103000",
                    "percentile": "0.41261000",
                    "date": "2023-08-05"
                },
                {
                    "epss": "0.00103000",
                    "percentile": "0.41261000",
                    "date": "2023-08-02"
                },
                {
                    "epss": "0.00103000",
                    "percentile": "0.41262000",
                    "date": "2023-08-01"
                },
                {
                    "epss": "0.00103000",
                    "percentile": "0.41267000",
                    "date": "2023-07-31"
                },
                {
                    "epss": "0.00103000",
                    "percentile": "0.41264000",
                    "date": "2023-07-30"
                },
                {
                    "epss": "0.00103000",
                    "percentile": "0.41277000",
                    "date": "2023-07-29"
                },
                {
                    "epss": "0.00103000",
                    "percentile": "0.41284000",
                    "date": "2023-07-28"
                },
                {
                    "epss": "0.00103000",
                    "percentile": "0.41282000",
                    "date": "2023-07-27"
                },
                {
                    "epss": "0.00103000",
                    "percentile": "0.41293000",
                    "date": "2023-07-26"
                },
                {
                    "epss": "0.00103000",
                    "percentile": "0.41289000",
                    "date": "2023-07-25"
                },
                {
                    "epss": "0.00103000",
                    "percentile": "0.41279000",
                    "date": "2023-07-24"
                },
                {
                    "epss": "0.00103000",
                    "percentile": "0.41291000",
                    "date": "2023-07-23"
                },
                {
                    "epss": "0.00103000",
                    "percentile": "0.41297000",
                    "date": "2023-07-22"
                },
                {
                    "epss": "0.00103000",
                    "percentile": "0.41309000",
                    "date": "2023-07-21"
                },
                {
                    "epss": "0.00103000",
                    "percentile": "0.41298000",
                    "date": "2023-07-20"
                },
                {
                    "epss": "0.00103000",
                    "percentile": "0.41311000",
                    "date": "2023-07-19"
                },
                {
                    "epss": "0.001030000",
                    "percentile": "0.412850000",
                    "date": "2023-07-18"
                },
                {
                    "epss": "0.00103000",
                    "percentile": "0.41272000",
                    "date": "2023-07-17"
                },
                {
                    "epss": "0.00103000",
                    "percentile": "0.41315000",
                    "date": "2023-07-16"
                },
                {
                    "epss": "0.00131000",
                    "percentile": "0.47211000",
                    "date": "2023-07-15"
                },
                {
                    "epss": "0.00118000",
                    "percentile": "0.45021000",
                    "date": "2023-07-14"
                },
                {
                    "epss": "0.00118000",
                    "percentile": "0.44990000",
                    "date": "2023-07-13"
                },
                {
                    "epss": "0.00118000",
                    "percentile": "0.45004000",
                    "date": "2023-07-12"
                },
                {
                    "epss": "0.00118000",
                    "percentile": "0.44922000",
                    "date": "2023-07-11"
                },
                {
                    "epss": "0.00118000",
                    "percentile": "0.44897000",
                    "date": "2023-07-10"
                },
                {
                    "epss": "0.00118000",
                    "percentile": "0.44903000",
                    "date": "2023-07-09"
                },
                {
                    "epss": "0.00118000",
                    "percentile": "0.44901000",
                    "date": "2023-07-08"
                },
                {
                    "epss": "0.00139000",
                    "percentile": "0.48331000",
                    "date": "2023-07-07"
                },
                {
                    "epss": "0.00139000",
                    "percentile": "0.48314000",
                    "date": "2023-07-06"
                },
                {
                    "epss": "0.00139000",
                    "percentile": "0.48292000",
                    "date": "2023-07-05"
                },
                {
                    "epss": "0.00139000",
                    "percentile": "0.48302000",
                    "date": "2023-07-04"
                },
                {
                    "epss": "0.00139000",
                    "percentile": "0.48303000",
                    "date": "2023-07-03"
                },
                {
                    "epss": "0.00139000",
                    "percentile": "0.48302000",
                    "date": "2023-07-02"
                },
                {
                    "epss": "0.00139000",
                    "percentile": "0.48305000",
                    "date": "2023-07-01"
                },
                {
                    "epss": "0.00139000",
                    "percentile": "0.48305000",
                    "date": "2023-06-30"
                },
                {
                    "epss": "0.00139000",
                    "percentile": "0.48292000",
                    "date": "2023-06-29"
                },
                {
                    "epss": "0.00139000",
                    "percentile": "0.48258000",
                    "date": "2023-06-28"
                },
                {
                    "epss": "0.00139000",
                    "percentile": "0.48273000",
                    "date": "2023-06-26"
                },
                {
                    "epss": "0.00139000",
                    "percentile": "0.48278000",
                    "date": "2023-06-25"
                },
                {
                    "epss": "0.00139000",
                    "percentile": "0.48282000",
                    "date": "2023-06-24"
                },
                {
                    "epss": "0.00139000",
                    "percentile": "0.48258000",
                    "date": "2023-06-23"
                },
                {
                    "epss": "0.00124000",
                    "percentile": "0.45711000",
                    "date": "2023-06-19"
                },
                {
                    "epss": "0.00124000",
                    "percentile": "0.45709000",
                    "date": "2023-06-18"
                },
                {
                    "epss": "0.00124000",
                    "percentile": "0.45710000",
                    "date": "2023-06-17"
                },
                {
                    "epss": "0.00091000",
                    "percentile": "0.37860000",
                    "date": "2023-06-16"
                },
                {
                    "epss": "0.00091000",
                    "percentile": "0.37850000",
                    "date": "2023-06-15"
                },
                {
                    "epss": "0.000910000",
                    "percentile": "0.378330000",
                    "date": "2023-06-14"
                }                
            ]
}

==> CVE/JSON/CVE-2023-34362.json <==
{
                "time-series": [
                {
                    "epss": "0.969370000",
                    "percentile": "0.997350000",
                    "date": "2024-06-30"
                },
                {
                    "epss": "0.96937000",
                    "percentile": "0.99735000",
                    "date": "2024-06-29"
                },
                {
                    "epss": "0.96937000",
                    "percentile": "0.99732000",
                    "date": "2024-06-28"
                },
                {
                    "epss": "0.95710000",
                    "percentile": "0.99440000",
                    "date": "2024-06-27"
                },
                {
                    "epss": "0.95710000",
                    "percentile": "0.99441000",
                    "date": "2024-06-26"
                },
                {
                    "epss": "0.95710000",
                    "percentile": "0.99441000",
                    "date": "2024-06-25"
                },
                {
                    "epss": "0.95710000",
                    "percentile": "0.99440000",
                    "date": "2024-06-24"
                },
                {
                    "epss": "0.95710000",
                    "percentile": "0.99440000",
                    "date": "2024-06-23"
                },
                {
                    "epss": "0.95710000",
                    "percentile": "0.99440000",
                    "date": "2024-06-22"
                },
                {
                    "epss": "0.95710000",
                    "percentile": "0.99439000",
                    "date": "2024-06-21"
                },
                {
                    "epss": "0.95710000",
                    "percentile": "0.99438000",
                    "date": "2024-06-20"
                },
                {
                    "epss": "0.95710000",
                    "percentile": "0.99436000",
                    "date": "2024-06-19"
                },
                {
                    "epss": "0.95710000",
                    "percentile": "0.99434000",
                    "date": "2024-06-18"
                },
                {
                    "epss": "0.95710000",
                    "percentile": "0.99435000",
                    "date": "2024-06-17"
                },
                {
                    "epss": "0.95710000",
                    "percentile": "0.99435000",
                    "date": "2024-06-16"
                },
                {
                    "epss": "0.95710000",
                    "percentile": "0.99435000",
                    "date": "2024-06-15"
                },
                {
                    "epss": "0.95710000",
                    "percentile": "0.99434000",
                    "date": "2024-06-14"
                },
                {
                    "epss": "0.95710000",
                    "percentile": "0.99433000",
                    "date": "2024-06-13"
                },
                {
                    "epss": "0.95710000",
                    "percentile": "0.99433000",
                    "date": "2024-06-12"
                },
                {
                    "epss": "0.95710000",
                    "percentile": "0.99432000",
                    "date": "2024-06-11"
                },
                {
                    "epss": "0.95710000",
                    "percentile": "0.99431000",
                    "date": "2024-06-10"
                },
                {
                    "epss": "0.95710000",
                    "percentile": "0.99430000",
                    "date": "2024-06-09"
                },
                {
                    "epss": "0.95710000",
                    "percentile": "0.99429000",
                    "date": "2024-06-08"
                },
                {
                    "epss": "0.96153000",
                    "percentile": "0.99511000",
                    "date": "2024-06-07"
                },
                {
                    "epss": "0.96153000",
                    "percentile": "0.99510000",
                    "date": "2024-06-06"
                },
                {
                    "epss": "0.96153000",
                    "percentile": "0.99500000",
                    "date": "2024-06-05"
                },
                {
                    "epss": "0.96153000",
                    "percentile": "0.99506000",
                    "date": "2024-06-04"
                },
                {
                    "epss": "0.96153000",
                    "percentile": "0.99505000",
                    "date": "2024-06-03"
                },
                {
                    "epss": "0.96153000",
                    "percentile": "0.99506000",
                    "date": "2024-06-02"
                },
                {
                    "epss": "0.96153000",
                    "percentile": "0.99506000",
                    "date": "2024-06-01"
                },
                {
                    "epss": "0.961530000",
                    "percentile": "0.995050000",
                    "date": "2024-05-31"
                },
                {
                    "epss": "0.96153000",
                    "percentile": "0.99504000",
                    "date": "2024-05-30"
                },
                {
                    "epss": "0.96153000",
                    "percentile": "0.99503000",
                    "date": "2024-05-29"
                },
                {
                    "epss": "0.96153000",
                    "percentile": "0.99503000",
                    "date": "2024-05-28"
                },
                {
                    "epss": "0.95916000",
                    "percentile": "0.99457000",
                    "date": "2024-05-27"
                },
                {
                    "epss": "0.95916000",
                    "percentile": "0.99457000",
                    "date": "2024-05-26"
                },
                {
                    "epss": "0.95916000",
                    "percentile": "0.99457000",
                    "date": "2024-05-25"
                },
                {
                    "epss": "0.95916000",
                    "percentile": "0.99457000",
                    "date": "2024-05-24"
                },
                {
                    "epss": "0.95916000",
                    "percentile": "0.99456000",
                    "date": "2024-05-23"
                },
                {
                    "epss": "0.95916000",
                    "percentile": "0.99455000",
                    "date": "2024-05-22"
                },
                {
                    "epss": "0.95916000",
                    "percentile": "0.99453000",
                    "date": "2024-05-21"
                },
                {
                    "epss": "0.95916000",
                    "percentile": "0.99453000",
                    "date": "2024-05-20"
                },
                {
                    "epss": "0.95916000",
                    "percentile": "0.99453000",
                    "date": "2024-05-19"
                },
                {
                    "epss": "0.95916000",
                    "percentile": "0.99452000",
                    "date": "2024-05-18"
                },
                {
                    "epss": "0.95916000",
                    "percentile": "0.99450000",
                    "date": "2024-05-17"
                },
                {
                    "epss": "0.95916000",
                    "percentile": "0.99450000",
                    "date": "2024-05-16"
                },
                {
                    "epss": "0.95916000",
                    "percentile": "0.99448000",
                    "date": "2024-05-15"
                },
                {
                    "epss": "0.95916000",
                    "percentile": "0.99449000",
                    "date": "2024-05-14"
                },
                {
                    "epss": "0.95565000",
                    "percentile": "0.99382000",
                    "date": "2024-05-13"
                },
                {
                    "epss": "0.95565000",
                    "percentile": "0.99381000",
                    "date": "2024-05-12"
                },
                {
                    "epss": "0.95565000",
                    "percentile": "0.99382000",
                    "date": "2024-05-11"
                },
                {
                    "epss": "0.95565000",
                    "percentile": "0.99382000",
                    "date": "2024-05-10"
                },
                {
                    "epss": "0.95565000",
                    "percentile": "0.99381000",
                    "date": "2024-05-09"
                },
                {
                    "epss": "0.95565000",
                    "percentile": "0.99380000",
                    "date": "2024-05-08"
                },
                {
                    "epss": "0.95565000",
                    "percentile": "0.99379000",
                    "date": "2024-05-07"
                },
                {
                    "epss": "0.95565000",
                    "percentile": "0.99379000",
                    "date": "2024-05-06"
                },
                {
                    "epss": "0.95565000",
                    "percentile": "0.99379000",
                    "date": "2024-05-05"
                },
                {
                    "epss": "0.95565000",
                    "percentile": "0.99379000",
                    "date": "2024-05-04"
                },
                {
                    "epss": "0.95565000",
                    "percentile": "0.99378000",
                    "date": "2024-05-03"
                },
                {
                    "epss": "0.95565000",
                    "percentile": "0.99375000",
                    "date": "2024-05-02"
                },
                {
                    "epss": "0.955450000",
                    "percentile": "0.993710000",
                    "date": "2024-05-01"
                },
                {
                    "epss": "0.95545000",
                    "percentile": "0.99371000",
                    "date": "2024-04-30"
                },
                {
                    "epss": "0.95545000",
                    "percentile": "0.99371000",
                    "date": "2024-04-29"
                },
                {
                    "epss": "0.95545000",
                    "percentile": "0.99371000",
                    "date": "2024-04-28"
                },
                {
                    "epss": "0.95545000",
                    "percentile": "0.99370000",
                    "date": "2024-04-27"
                },
                {
                    "epss": "0.95545000",
                    "percentile": "0.99369000",
                    "date": "2024-04-26"
                },
                {
                    "epss": "0.95545000",
                    "percentile": "0.99366000",
                    "date": "2024-04-25"
                },
                {
                    "epss": "0.95545000",
                    "percentile": "0.99367000",
                    "date": "2024-04-24"
                },
                {
                    "epss": "0.95545000",
                    "percentile": "0.99367000",
                    "date": "2024-04-23"
                },
                {
                    "epss": "0.95545000",
                    "percentile": "0.99366000",
                    "date": "2024-04-22"
                },
                {
                    "epss": "0.95545000",
                    "percentile": "0.99365000",
                    "date": "2024-04-21"
                },
                {
                    "epss": "0.96029000",
                    "percentile": "0.99454000",
                    "date": "2024-04-20"
                },
                {
                    "epss": "0.96029000",
                    "percentile": "0.99454000",
                    "date": "2024-04-19"
                },
                {
                    "epss": "0.96029000",
                    "percentile": "0.99453000",
                    "date": "2024-04-18"
                },
                {
                    "epss": "0.96029000",
                    "percentile": "0.99453000",
                    "date": "2024-04-17"
                },
                {
                    "epss": "0.96029000",
                    "percentile": "0.99452000",
                    "date": "2024-04-16"
                },
                {
                    "epss": "0.96029000",
                    "percentile": "0.99452000",
                    "date": "2024-04-15"
                },
                {
                    "epss": "0.96029000",
                    "percentile": "0.99452000",
                    "date": "2024-04-14"
                },
                {
                    "epss": "0.96029000",
                    "percentile": "0.99452000",
                    "date": "2024-04-13"
                },
                {
                    "epss": "0.96029000",
                    "percentile": "0.99451000",
                    "date": "2024-04-12"
                },
                {
                    "epss": "0.96029000",
                    "percentile": "0.99451000",
                    "date": "2024-04-11"
                },
                {
                    "epss": "0.96029000",
                    "percentile": "0.99451000",
                    "date": "2024-04-10"
                },
                {
                    "epss": "0.96029000",
                    "percentile": "0.99449000",
                    "date": "2024-04-09"
                },
                {
                    "epss": "0.96029000",
                    "percentile": "0.99449000",
                    "date": "2024-04-08"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99499000",
                    "date": "2024-04-07"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99498000",
                    "date": "2024-04-06"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99498000",
                    "date": "2024-04-05"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99498000",
                    "date": "2024-04-04"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99495000",
                    "date": "2024-04-03"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99496000",
                    "date": "2024-04-02"
                },
                {
                    "epss": "0.962490000",
                    "percentile": "0.994940000",
                    "date": "2024-04-01"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99494000",
                    "date": "2024-03-31"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99494000",
                    "date": "2024-03-30"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99493000",
                    "date": "2024-03-29"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99492000",
                    "date": "2024-03-28"
                },
                {
                    "epss": "0.96045000",
                    "percentile": "0.99451000",
                    "date": "2024-03-27"
                },
                {
                    "epss": "0.96045000",
                    "percentile": "0.99451000",
                    "date": "2024-03-26"
                },
                {
                    "epss": "0.96045000",
                    "percentile": "0.99452000",
                    "date": "2024-03-25"
                },
                {
                    "epss": "0.96045000",
                    "percentile": "0.99450000",
                    "date": "2024-03-24"
                },
                {
                    "epss": "0.96045000",
                    "percentile": "0.99450000",
                    "date": "2024-03-23"
                },
                {
                    "epss": "0.96045000",
                    "percentile": "0.99450000",
                    "date": "2024-03-22"
                },
                {
                    "epss": "0.96045000",
                    "percentile": "0.99449000",
                    "date": "2024-03-21"
                },
                {
                    "epss": "0.96045000",
                    "percentile": "0.99450000",
                    "date": "2024-03-20"
                },
                {
                    "epss": "0.96045000",
                    "percentile": "0.99449000",
                    "date": "2024-03-19"
                },
                {
                    "epss": "0.96045000",
                    "percentile": "0.99449000",
                    "date": "2024-03-18"
                },
                {
                    "epss": "0.96045000",
                    "percentile": "0.99447000",
                    "date": "2024-03-17"
                },
                {
                    "epss": "0.96045000",
                    "percentile": "0.99446000",
                    "date": "2024-03-16"
                },
                {
                    "epss": "0.95904000",
                    "percentile": "0.99404000",
                    "date": "2024-03-15"
                },
                {
                    "epss": "0.95904000",
                    "percentile": "0.99406000",
                    "date": "2024-03-14"
                },
                {
                    "epss": "0.95904000",
                    "percentile": "0.99405000",
                    "date": "2024-03-13"
                },
                {
                    "epss": "0.95904000",
                    "percentile": "0.99404000",
                    "date": "2024-03-12"
                },
                {
                    "epss": "0.95904000",
                    "percentile": "0.99404000",
                    "date": "2024-03-11"
                },
                {
                    "epss": "0.95904000",
                    "percentile": "0.99404000",
                    "date": "2024-03-10"
                },
                {
                    "epss": "0.95904000",
                    "percentile": "0.99403000",
                    "date": "2024-03-09"
                },
                {
                    "epss": "0.95904000",
                    "percentile": "0.99402000",
                    "date": "2024-03-08"
                },
                {
                    "epss": "0.95904000",
                    "percentile": "0.99402000",
                    "date": "2024-03-07"
                },
                {
                    "epss": "0.95904000",
                    "percentile": "0.99402000",
                    "date": "2024-03-06"
                },
                {
                    "epss": "0.95904000",
                    "percentile": "0.99402000",
                    "date": "2024-03-05"
                },
                {
                    "epss": "0.95904000",
                    "percentile": "0.99402000",
                    "date": "2024-03-04"
                },
                {
                    "epss": "0.95904000",
                    "percentile": "0.99402000",
                    "date": "2024-03-03"
                },
                {
                    "epss": "0.959040000",
                    "percentile": "0.994030000",
                    "date": "2024-03-02"
                },
                {
                    "epss": "0.95904000",
                    "percentile": "0.99402000",
                    "date": "2024-03-01"
                },
                {
                    "epss": "0.95904000",
                    "percentile": "0.99402000",
                    "date": "2024-02-29"
                },
                {
                    "epss": "0.95904000",
                    "percentile": "0.99399000",
                    "date": "2024-02-28"
                },
                {
                    "epss": "0.95904000",
                    "percentile": "0.99398000",
                    "date": "2024-02-27"
                },
                {
                    "epss": "0.95904000",
                    "percentile": "0.99397000",
                    "date": "2024-02-26"
                },
                {
                    "epss": "0.95904000",
                    "percentile": "0.99397000",
                    "date": "2024-02-25"
                },
                {
                    "epss": "0.95904000",
                    "percentile": "0.99397000",
                    "date": "2024-02-24"
                },
                {
                    "epss": "0.95904000",
                    "percentile": "0.99396000",
                    "date": "2024-02-23"
                },
                {
                    "epss": "0.95904000",
                    "percentile": "0.99395000",
                    "date": "2024-02-22"
                },
                {
                    "epss": "0.95904000",
                    "percentile": "0.99395000",
                    "date": "2024-02-21"
                },
                {
                    "epss": "0.96123000",
                    "percentile": "0.99444000",
                    "date": "2024-02-20"
                },
                {
                    "epss": "0.96123000",
                    "percentile": "0.99443000",
                    "date": "2024-02-19"
                },
                {
                    "epss": "0.96123000",
                    "percentile": "0.99442000",
                    "date": "2024-02-18"
                },
                {
                    "epss": "0.96123000",
                    "percentile": "0.99442000",
                    "date": "2024-02-17"
                },
                {
                    "epss": "0.96123000",
                    "percentile": "0.99440000",
                    "date": "2024-02-16"
                },
                {
                    "epss": "0.96123000",
                    "percentile": "0.99439000",
                    "date": "2024-02-15"
                },
                {
                    "epss": "0.96123000",
                    "percentile": "0.99438000",
                    "date": "2024-02-14"
                },
                {
                    "epss": "0.96123000",
                    "percentile": "0.99437000",
                    "date": "2024-02-13"
                },
                {
                    "epss": "0.96123000",
                    "percentile": "0.99436000",
                    "date": "2024-02-12"
                },
                {
                    "epss": "0.96073000",
                    "percentile": "0.99427000",
                    "date": "2024-02-11"
                },
                {
                    "epss": "0.96073000",
                    "percentile": "0.99427000",
                    "date": "2024-02-10"
                },
                {
                    "epss": "0.96073000",
                    "percentile": "0.99425000",
                    "date": "2024-02-09"
                },
                {
                    "epss": "0.96073000",
                    "percentile": "0.99370000",
                    "date": "2024-02-08"
                },
                {
                    "epss": "0.96073000",
                    "percentile": "0.99371000",
                    "date": "2024-02-07"
                },
                {
                    "epss": "0.95230000",
                    "percentile": "0.99195000",
                    "date": "2024-02-06"
                },
                {
                    "epss": "0.95230000",
                    "percentile": "0.99194000",
                    "date": "2024-02-05"
                },
                {
                    "epss": "0.95230000",
                    "percentile": "0.99194000",
                    "date": "2024-02-04"
                },
                {
                    "epss": "0.95230000",
                    "percentile": "0.99195000",
                    "date": "2024-02-03"
                },
                {
                    "epss": "0.95230000",
                    "percentile": "0.99192000",
                    "date": "2024-02-02"
                },
                {
                    "epss": "0.952300000",
                    "percentile": "0.991910000",
                    "date": "2024-02-01"
                },
                {
                    "epss": "0.95230000",
                    "percentile": "0.99192000",
                    "date": "2024-01-31"
                },
                {
                    "epss": "0.95230000",
                    "percentile": "0.99190000",
                    "date": "2024-01-30"
                },
                {
                    "epss": "0.95418000",
                    "percentile": "0.99231000",
                    "date": "2024-01-29"
                },
                {
                    "epss": "0.95418000",
                    "percentile": "0.99231000",
                    "date": "2024-01-28"
                },
                {
                    "epss": "0.95418000",
                    "percentile": "0.99230000",
                    "date": "2024-01-27"
                },
                {
                    "epss": "0.95418000",
                    "percentile": "0.99229000",
                    "date": "2024-01-26"
                },
                {
                    "epss": "0.95418000",
                    "percentile": "0.99229000",
                    "date": "2024-01-25"
                },
                {
                    "epss": "0.95418000",
                    "percentile": "0.99230000",
                    "date": "2024-01-24"
                },
                {
                    "epss": "0.95418000",
                    "percentile": "0.99227000",
                    "date": "2024-01-23"
                },
                {
                    "epss": "0.95418000",
                    "percentile": "0.99226000",
                    "date": "2024-01-22"
                },
                {
                    "epss": "0.95418000",
                    "percentile": "0.99226000",
                    "date": "2024-01-21"
                },
                {
                    "epss": "0.95418000",
                    "percentile": "0.99226000",
                    "date": "2024-01-20"
                },
                {
                    "epss": "0.95418000",
                    "percentile": "0.99223000",
                    "date": "2024-01-19"
                },
                {
                    "epss": "0.89942000",
                    "percentile": "0.98547000",
                    "date": "2024-01-18"
                },
                {
                    "epss": "0.89942000",
                    "percentile": "0.98545000",
                    "date": "2024-01-17"
                },
                {
                    "epss": "0.89942000",
                    "percentile": "0.98543000",
                    "date": "2024-01-16"
                },
                {
                    "epss": "0.89942000",
                    "percentile": "0.98543000",
                    "date": "2024-01-15"
                },
                {
                    "epss": "0.89942000",
                    "percentile": "0.98542000",
                    "date": "2024-01-14"
                },
                {
                    "epss": "0.89942000",
                    "percentile": "0.98541000",
                    "date": "2024-01-13"
                },
                {
                    "epss": "0.89942000",
                    "percentile": "0.98544000",
                    "date": "2024-01-12"
                },
                {
                    "epss": "0.89942000",
                    "percentile": "0.98543000",
                    "date": "2024-01-11"
                },
                {
                    "epss": "0.89942000",
                    "percentile": "0.98542000",
                    "date": "2024-01-10"
                },
                {
                    "epss": "0.89942000",
                    "percentile": "0.98539000",
                    "date": "2024-01-09"
                },
                {
                    "epss": "0.89942000",
                    "percentile": "0.98540000",
                    "date": "2024-01-08"
                },
                {
                    "epss": "0.89942000",
                    "percentile": "0.98539000",
                    "date": "2024-01-07"
                },
                {
                    "epss": "0.89942000",
                    "percentile": "0.98539000",
                    "date": "2024-01-06"
                },
                {
                    "epss": "0.89942000",
                    "percentile": "0.98539000",
                    "date": "2024-01-05"
                },
                {
                    "epss": "0.89942000",
                    "percentile": "0.98540000",
                    "date": "2024-01-04"
                },
                {
                    "epss": "0.89942000",
                    "percentile": "0.98541000",
                    "date": "2024-01-03"
                },
                {
                    "epss": "0.899420000",
                    "percentile": "0.985390000",
                    "date": "2024-01-02"
                },
                {
                    "epss": "0.89942000",
                    "percentile": "0.98537000",
                    "date": "2024-01-01"
                },
                {
                    "epss": "0.89942000",
                    "percentile": "0.98538000",
                    "date": "2023-12-31"
                },
                {
                    "epss": "0.89942000",
                    "percentile": "0.98538000",
                    "date": "2023-12-30"
                },
                {
                    "epss": "0.89942000",
                    "percentile": "0.98532000",
                    "date": "2023-12-29"
                },
                {
                    "epss": "0.89942000",
                    "percentile": "0.98530000",
                    "date": "2023-12-28"
                },
                {
                    "epss": "0.89942000",
                    "percentile": "0.98528000",
                    "date": "2023-12-27"
                },
                {
                    "epss": "0.89942000",
                    "percentile": "0.98528000",
                    "date": "2023-12-26"
                },
                {
                    "epss": "0.89942000",
                    "percentile": "0.98528000",
                    "date": "2023-12-25"
                },
                {
                    "epss": "0.89942000",
                    "percentile": "0.98527000",
                    "date": "2023-12-24"
                },
                {
                    "epss": "0.89942000",
                    "percentile": "0.98526000",
                    "date": "2023-12-23"
                },
                {
                    "epss": "0.89942000",
                    "percentile": "0.98525000",
                    "date": "2023-12-22"
                },
                {
                    "epss": "0.89942000",
                    "percentile": "0.98523000",
                    "date": "2023-12-21"
                },
                {
                    "epss": "0.89942000",
                    "percentile": "0.98521000",
                    "date": "2023-12-20"
                },
                {
                    "epss": "0.89942000",
                    "percentile": "0.98521000",
                    "date": "2023-12-19"
                },
                {
                    "epss": "0.89942000",
                    "percentile": "0.98519000",
                    "date": "2023-12-18"
                },
                {
                    "epss": "0.89942000",
                    "percentile": "0.98518000",
                    "date": "2023-12-17"
                },
                {
                    "epss": "0.89942000",
                    "percentile": "0.98517000",
                    "date": "2023-12-16"
                },
                {
                    "epss": "0.92502000",
                    "percentile": "0.98766000",
                    "date": "2023-12-15"
                },
                {
                    "epss": "0.92502000",
                    "percentile": "0.98763000",
                    "date": "2023-12-14"
                },
                {
                    "epss": "0.92502000",
                    "percentile": "0.98759000",
                    "date": "2023-12-13"
                },
                {
                    "epss": "0.92502000",
                    "percentile": "0.98758000",
                    "date": "2023-12-12"
                },
                {
                    "epss": "0.92502000",
                    "percentile": "0.98756000",
                    "date": "2023-12-11"
                },
                {
                    "epss": "0.92502000",
                    "percentile": "0.98755000",
                    "date": "2023-12-10"
                },
                {
                    "epss": "0.92502000",
                    "percentile": "0.98755000",
                    "date": "2023-12-09"
                },
                {
                    "epss": "0.92502000",
                    "percentile": "0.98753000",
                    "date": "2023-12-08"
                },
                {
                    "epss": "0.92845000",
                    "percentile": "0.98794000",
                    "date": "2023-12-07"
                },
                {
                    "epss": "0.92845000",
                    "percentile": "0.98794000",
                    "date": "2023-12-06"
                },
                {
                    "epss": "0.92845000",
                    "percentile": "0.98787000",
                    "date": "2023-12-05"
                },
                {
                    "epss": "0.92845000",
                    "percentile": "0.98786000",
                    "date": "2023-12-04"
                },
                {
                    "epss": "0.928450000",
                    "percentile": "0.987850000",
                    "date": "2023-12-03"
                },
                {
                    "epss": "0.92845000",
                    "percentile": "0.98784000",
                    "date": "2023-12-02"
                },
                {
                    "epss": "0.92845000",
                    "percentile": "0.98783000",
                    "date": "2023-12-01"
                },
                {
                    "epss": "0.92845000",
                    "percentile": "0.98785000",
                    "date": "2023-11-30"
                },
                {
                    "epss": "0.92845000",
                    "percentile": "0.98783000",
                    "date": "2023-11-29"
                },
                {
                    "epss": "0.92845000",
                    "percentile": "0.98783000",
                    "date": "2023-11-28"
                },
                {
                    "epss": "0.92845000",
                    "percentile": "0.98783000",
                    "date": "2023-11-27"
                },
                {
                    "epss": "0.92845000",
                    "percentile": "0.98783000",
                    "date": "2023-11-26"
                },
                {
                    "epss": "0.92845000",
                    "percentile": "0.98783000",
                    "date": "2023-11-25"
                },
                {
                    "epss": "0.92845000",
                    "percentile": "0.98782000",
                    "date": "2023-11-24"
                },
                {
                    "epss": "0.92845000",
                    "percentile": "0.98781000",
                    "date": "2023-11-23"
                },
                {
                    "epss": "0.93039000",
                    "percentile": "0.98801000",
                    "date": "2023-11-22"
                },
                {
                    "epss": "0.93039000",
                    "percentile": "0.98799000",
                    "date": "2023-11-20"
                },
                {
                    "epss": "0.93039000",
                    "percentile": "0.98799000",
                    "date": "2023-11-19"
                },
                {
                    "epss": "0.93039000",
                    "percentile": "0.98798000",
                    "date": "2023-11-18"
                },
                {
                    "epss": "0.93039000",
                    "percentile": "0.98797000",
                    "date": "2023-11-17"
                },
                {
                    "epss": "0.93039000",
                    "percentile": "0.98796000",
                    "date": "2023-11-16"
                },
                {
                    "epss": "0.93039000",
                    "percentile": "0.98795000",
                    "date": "2023-11-15"
                },
                {
                    "epss": "0.93039000",
                    "percentile": "0.98794000",
                    "date": "2023-11-14"
                },
                {
                    "epss": "0.93039000",
                    "percentile": "0.98797000",
                    "date": "2023-11-13"
                },
                {
                    "epss": "0.92179000",
                    "percentile": "0.98687000",
                    "date": "2023-11-12"
                },
                {
                    "epss": "0.92179000",
                    "percentile": "0.98685000",
                    "date": "2023-11-11"
                },
                {
                    "epss": "0.92179000",
                    "percentile": "0.98685000",
                    "date": "2023-11-10"
                },
                {
                    "epss": "0.92179000",
                    "percentile": "0.98683000",
                    "date": "2023-11-09"
                },
                {
                    "epss": "0.92179000",
                    "percentile": "0.98684000",
                    "date": "2023-11-08"
                },
                {
                    "epss": "0.92179000",
                    "percentile": "0.98658000",
                    "date": "2023-11-07"
                },
                {
                    "epss": "0.92179000",
                    "percentile": "0.98655000",
                    "date": "2023-11-06"
                },
                {
                    "epss": "0.92179000",
                    "percentile": "0.98655000",
                    "date": "2023-11-05"
                },
                {
                    "epss": "0.92179000",
                    "percentile": "0.98654000",
                    "date": "2023-11-03"
                },
                {
                    "epss": "0.92179000",
                    "percentile": "0.98653000",
                    "date": "2023-11-02"
                },
                {
                    "epss": "0.921790000",
                    "percentile": "0.986520000",
                    "date": "2023-11-01"
                },
                {
                    "epss": "0.92179000",
                    "percentile": "0.98649000",
                    "date": "2023-10-31"
                },
                {
                    "epss": "0.92179000",
                    "percentile": "0.98648000",
                    "date": "2023-10-30"
                },
                {
                    "epss": "0.92179000",
                    "percentile": "0.98650000",
                    "date": "2023-10-29"
                },
                {
                    "epss": "0.92179000",
                    "percentile": "0.98647000",
                    "date": "2023-10-28"
                },
                {
                    "epss": "0.92179000",
                    "percentile": "0.98645000",
                    "date": "2023-10-27"
                },
                {
                    "epss": "0.92179000",
                    "percentile": "0.98644000",
                    "date": "2023-10-26"
                },
                {
                    "epss": "0.92179000",
                    "percentile": "0.98640000",
                    "date": "2023-10-25"
                },
                {
                    "epss": "0.92179000",
                    "percentile": "0.98636000",
                    "date": "2023-10-24"
                },
                {
                    "epss": "0.92179000",
                    "percentile": "0.98636000",
                    "date": "2023-10-23"
                },
                {
                    "epss": "0.92179000",
                    "percentile": "0.98635000",
                    "date": "2023-10-22"
                },
                {
                    "epss": "0.92179000",
                    "percentile": "0.98635000",
                    "date": "2023-10-21"
                },
                {
                    "epss": "0.92179000",
                    "percentile": "0.98635000",
                    "date": "2023-10-20"
                },
                {
                    "epss": "0.92179000",
                    "percentile": "0.98632000",
                    "date": "2023-10-19"
                },
                {
                    "epss": "0.92179000",
                    "percentile": "0.98630000",
                    "date": "2023-10-18"
                },
                {
                    "epss": "0.92179000",
                    "percentile": "0.98629000",
                    "date": "2023-10-17"
                },
                {
                    "epss": "0.92179000",
                    "percentile": "0.98628000",
                    "date": "2023-10-16"
                },
                {
                    "epss": "0.92179000",
                    "percentile": "0.98627000",
                    "date": "2023-10-15"
                },
                {
                    "epss": "0.92179000",
                    "percentile": "0.98627000",
                    "date": "2023-10-14"
                },
                {
                    "epss": "0.92179000",
                    "percentile": "0.98627000",
                    "date": "2023-10-13"
                },
                {
                    "epss": "0.92179000",
                    "percentile": "0.98625000",
                    "date": "2023-10-12"
                },
                {
                    "epss": "0.92179000",
                    "percentile": "0.98624000",
                    "date": "2023-10-11"
                },
                {
                    "epss": "0.92179000",
                    "percentile": "0.98621000",
                    "date": "2023-10-10"
                },
                {
                    "epss": "0.92179000",
                    "percentile": "0.98621000",
                    "date": "2023-10-09"
                },
                {
                    "epss": "0.92010000",
                    "percentile": "0.98598000",
                    "date": "2023-10-04"
                },
                {
                    "epss": "0.92010000",
                    "percentile": "0.98598000",
                    "date": "2023-10-03"
                },
                {
                    "epss": "0.92010000",
                    "percentile": "0.98598000",
                    "date": "2023-10-02"
                },
                {
                    "epss": "0.92010000",
                    "percentile": "0.98597000",
                    "date": "2023-10-01"
                },
                {
                    "epss": "0.92010000",
                    "percentile": "0.98597000",
                    "date": "2023-09-30"
                },
                {
                    "epss": "0.92010000",
                    "percentile": "0.98592000",
                    "date": "2023-09-29"
                },
                {
                    "epss": "0.920100000",
                    "percentile": "0.985900000",
                    "date": "2023-09-28"
                },
                {
                    "epss": "0.92010000",
                    "percentile": "0.98588000",
                    "date": "2023-09-27"
                },
                {
                    "epss": "0.92010000",
                    "percentile": "0.98587000",
                    "date": "2023-09-26"
                },
                {
                    "epss": "0.92010000",
                    "percentile": "0.98586000",
                    "date": "2023-09-25"
                },
                {
                    "epss": "0.92010000",
                    "percentile": "0.98585000",
                    "date": "2023-09-23"
                },
                {
                    "epss": "0.93679000",
                    "percentile": "0.98796000",
                    "date": "2023-09-21"
                },
                {
                    "epss": "0.93679000",
                    "percentile": "0.98795000",
                    "date": "2023-09-20"
                },
                {
                    "epss": "0.93679000",
                    "percentile": "0.98794000",
                    "date": "2023-09-19"
                },
                {
                    "epss": "0.93679000",
                    "percentile": "0.98789000",
                    "date": "2023-09-14"
                },
                {
                    "epss": "0.93679000",
                    "percentile": "0.98787000",
                    "date": "2023-09-13"
                },
                {
                    "epss": "0.93679000",
                    "percentile": "0.98787000",
                    "date": "2023-09-11"
                },
                {
                    "epss": "0.93679000",
                    "percentile": "0.98786000",
                    "date": "2023-09-10"
                },
                {
                    "epss": "0.93679000",
                    "percentile": "0.98786000",
                    "date": "2023-09-09"
                },
                {
                    "epss": "0.93679000",
                    "percentile": "0.98785000",
                    "date": "2023-09-08"
                },
                {
                    "epss": "0.93679000",
                    "percentile": "0.98784000",
                    "date": "2023-09-07"
                },
                {
                    "epss": "0.93679000",
                    "percentile": "0.98784000",
                    "date": "2023-09-06"
                },
                {
                    "epss": "0.93679000",
                    "percentile": "0.98782000",
                    "date": "2023-09-05"
                },
                {
                    "epss": "0.93679000",
                    "percentile": "0.98781000",
                    "date": "2023-09-04"
                },
                {
                    "epss": "0.93679000",
                    "percentile": "0.98780000",
                    "date": "2023-09-03"
                },
                {
                    "epss": "0.93679000",
                    "percentile": "0.98780000",
                    "date": "2023-09-02"
                },
                {
                    "epss": "0.93679000",
                    "percentile": "0.98776000",
                    "date": "2023-09-01"
                },
                {
                    "epss": "0.93679000",
                    "percentile": "0.98771000",
                    "date": "2023-08-31"
                },
                {
                    "epss": "0.93679000",
                    "percentile": "0.98770000",
                    "date": "2023-08-30"
                },
                {
                    "epss": "0.93679000",
                    "percentile": "0.98770000",
                    "date": "2023-08-29"
                },
                {
                    "epss": "0.93679000",
                    "percentile": "0.98770000",
                    "date": "2023-08-28"
                },
                {
                    "epss": "0.93679000",
                    "percentile": "0.98769000",
                    "date": "2023-08-27"
                },
                {
                    "epss": "0.93679000",
                    "percentile": "0.98769000",
                    "date": "2023-08-26"
                },
                {
                    "epss": "0.93679000",
                    "percentile": "0.98768000",
                    "date": "2023-08-25"
                },
                {
                    "epss": "0.93679000",
                    "percentile": "0.98767000",
                    "date": "2023-08-24"
                },
                {
                    "epss": "0.93679000",
                    "percentile": "0.98767000",
                    "date": "2023-08-23"
                },
                {
                    "epss": "0.936790000",
                    "percentile": "0.987620000",
                    "date": "2023-08-22"
                },
                {
                    "epss": "0.93679000",
                    "percentile": "0.98759000",
                    "date": "2023-08-21"
                },
                {
                    "epss": "0.93679000",
                    "percentile": "0.98758000",
                    "date": "2023-08-20"
                },
                {
                    "epss": "0.93679000",
                    "percentile": "0.98759000",
                    "date": "2023-08-19"
                },
                {
                    "epss": "0.93679000",
                    "percentile": "0.98756000",
                    "date": "2023-08-18"
                },
                {
                    "epss": "0.93679000",
                    "percentile": "0.98755000",
                    "date": "2023-08-17"
                },
                {
                    "epss": "0.93679000",
                    "percentile": "0.98753000",
                    "date": "2023-08-16"
                },
                {
                    "epss": "0.94054000",
                    "percentile": "0.98806000",
                    "date": "2023-08-14"
                },
                {
                    "epss": "0.94054000",
                    "percentile": "0.98806000",
                    "date": "2023-08-13"
                },
                {
                    "epss": "0.94054000",
                    "percentile": "0.98805000",
                    "date": "2023-08-12"
                },
                {
                    "epss": "0.94054000",
                    "percentile": "0.98803000",
                    "date": "2023-08-11"
                },
                {
                    "epss": "0.94054000",
                    "percentile": "0.98802000",
                    "date": "2023-08-09"
                },
                {
                    "epss": "0.94054000",
                    "percentile": "0.98796000",
                    "date": "2023-08-06"
                },
                {
                    "epss": "0.94054000",
                    "percentile": "0.98795000",
                    "date": "2023-08-05"
                },
                {
                    "epss": "0.94054000",
                    "percentile": "0.98788000",
                    "date": "2023-08-01"
                },
                {
                    "epss": "0.94054000",
                    "percentile": "0.98790000",
                    "date": "2023-07-31"
                },
                {
                    "epss": "0.94054000",
                    "percentile": "0.98789000",
                    "date": "2023-07-30"
                },
                {
                    "epss": "0.94054000",
                    "percentile": "0.98789000",
                    "date": "2023-07-29"
                },
                {
                    "epss": "0.94054000",
                    "percentile": "0.98789000",
                    "date": "2023-07-28"
                },
                {
                    "epss": "0.94054000",
                    "percentile": "0.98788000",
                    "date": "2023-07-27"
                },
                {
                    "epss": "0.94054000",
                    "percentile": "0.98788000",
                    "date": "2023-07-26"
                },
                {
                    "epss": "0.94054000",
                    "percentile": "0.98787000",
                    "date": "2023-07-25"
                },
                {
                    "epss": "0.94054000",
                    "percentile": "0.98786000",
                    "date": "2023-07-24"
                },
                {
                    "epss": "0.94054000",
                    "percentile": "0.98785000",
                    "date": "2023-07-23"
                },
                {
                    "epss": "0.94054000",
                    "percentile": "0.98785000",
                    "date": "2023-07-22"
                },
                {
                    "epss": "0.94054000",
                    "percentile": "0.98784000",
                    "date": "2023-07-21"
                },
                {
                    "epss": "0.94054000",
                    "percentile": "0.98782000",
                    "date": "2023-07-20"
                },
                {
                    "epss": "0.94054000",
                    "percentile": "0.98778000",
                    "date": "2023-07-19"
                },
                {
                    "epss": "0.94054000",
                    "percentile": "0.98773000",
                    "date": "2023-07-18"
                },
                {
                    "epss": "0.94054000",
                    "percentile": "0.98772000",
                    "date": "2023-07-17"
                },
                {
                    "epss": "0.940540000",
                    "percentile": "0.987720000",
                    "date": "2023-07-16"
                },
                {
                    "epss": "0.94054000",
                    "percentile": "0.98771000",
                    "date": "2023-07-15"
                },
                {
                    "epss": "0.94054000",
                    "percentile": "0.98771000",
                    "date": "2023-07-14"
                },
                {
                    "epss": "0.94054000",
                    "percentile": "0.98770000",
                    "date": "2023-07-13"
                },
                {
                    "epss": "0.94054000",
                    "percentile": "0.98768000",
                    "date": "2023-07-12"
                },
                {
                    "epss": "0.94054000",
                    "percentile": "0.98767000",
                    "date": "2023-07-11"
                },
                {
                    "epss": "0.94054000",
                    "percentile": "0.98766000",
                    "date": "2023-07-10"
                },
                {
                    "epss": "0.94054000",
                    "percentile": "0.98766000",
                    "date": "2023-07-09"
                },
                {
                    "epss": "0.94054000",
                    "percentile": "0.98766000",
                    "date": "2023-07-08"
                },
                {
                    "epss": "0.79986000",
                    "percentile": "0.97826000",
                    "date": "2023-07-07"
                },
                {
                    "epss": "0.79986000",
                    "percentile": "0.97825000",
                    "date": "2023-07-06"
                },
                {
                    "epss": "0.79986000",
                    "percentile": "0.97826000",
                    "date": "2023-07-05"
                },
                {
                    "epss": "0.79986000",
                    "percentile": "0.97828000",
                    "date": "2023-07-04"
                },
                {
                    "epss": "0.79986000",
                    "percentile": "0.97826000",
                    "date": "2023-07-03"
                },
                {
                    "epss": "0.79986000",
                    "percentile": "0.97826000",
                    "date": "2023-07-02"
                },
                {
                    "epss": "0.79986000",
                    "percentile": "0.97824000",
                    "date": "2023-07-01"
                },
                {
                    "epss": "0.79986000",
                    "percentile": "0.97824000",
                    "date": "2023-06-30"
                },
                {
                    "epss": "0.79986000",
                    "percentile": "0.97824000",
                    "date": "2023-06-29"
                },
                {
                    "epss": "0.79986000",
                    "percentile": "0.97819000",
                    "date": "2023-06-28"
                },
                {
                    "epss": "0.79986000",
                    "percentile": "0.97813000",
                    "date": "2023-06-26"
                },
                {
                    "epss": "0.79986000",
                    "percentile": "0.97813000",
                    "date": "2023-06-25"
                },
                {
                    "epss": "0.79986000",
                    "percentile": "0.97815000",
                    "date": "2023-06-24"
                },
                {
                    "epss": "0.80771000",
                    "percentile": "0.97843000",
                    "date": "2023-06-23"
                },
                {
                    "epss": "0.81119000",
                    "percentile": "0.97854000",
                    "date": "2023-06-19"
                },
                {
                    "epss": "0.81119000",
                    "percentile": "0.97855000",
                    "date": "2023-06-18"
                },
                {
                    "epss": "0.81119000",
                    "percentile": "0.97854000",
                    "date": "2023-06-17"
                },
                {
                    "epss": "0.81119000",
                    "percentile": "0.97853000",
                    "date": "2023-06-16"
                },
                {
                    "epss": "0.81119000",
                    "percentile": "0.97851000",
                    "date": "2023-06-15"
                },
                {
                    "epss": "0.81119000",
                    "percentile": "0.97850000",
                    "date": "2023-06-14"
                },
                {
                    "epss": "0.01135000",
                    "percentile": "0.82668000",
                    "date": "2023-06-13"
                },
                {
                    "epss": "0.018550000",
                    "percentile": "0.866220000",
                    "date": "2023-06-12"
                },
                {
                    "epss": "0.01855000",
                    "percentile": "0.86626000",
                    "date": "2023-06-11"
                },
                {
                    "epss": "0.01855000",
                    "percentile": "0.86629000",
                    "date": "2023-06-10"
                },
                {
                    "epss": "0.01855000",
                    "percentile": "0.86634000",
                    "date": "2023-06-09"
                },
                {
                    "epss": "0.01855000",
                    "percentile": "0.86636000",
                    "date": "2023-06-08"
                },
                {
                    "epss": "0.01855000",
                    "percentile": "0.86631000",
                    "date": "2023-06-07"
                },
                {
                    "epss": "0.01855000",
                    "percentile": "0.86618000",
                    "date": "2023-06-06"
                },
                {
                    "epss": "0.01855000",
                    "percentile": "0.86611000",
                    "date": "2023-06-05"
                },
                {
                    "epss": "0.01855000",
                    "percentile": "0.86612000",
                    "date": "2023-06-04"
                },
                {
                    "epss": "0.01855000",
                    "percentile": "0.86616000",
                    "date": "2023-06-03"
                }                
            ]
}

==> CVE/JSON/CVE-2023-35078.json <==
{
            "time-series": [
                {
                    "epss": "0.968330000",
                    "percentile": "0.997070000",
                    "date": "2024-06-30"
                },
                {
                    "epss": "0.96833000",
                    "percentile": "0.99707000",
                    "date": "2024-06-29"
                },
                {
                    "epss": "0.96833000",
                    "percentile": "0.99706000",
                    "date": "2024-06-28"
                },
                {
                    "epss": "0.96833000",
                    "percentile": "0.99706000",
                    "date": "2024-06-27"
                },
                {
                    "epss": "0.96833000",
                    "percentile": "0.99706000",
                    "date": "2024-06-26"
                },
                {
                    "epss": "0.96833000",
                    "percentile": "0.99707000",
                    "date": "2024-06-25"
                },
                {
                    "epss": "0.96833000",
                    "percentile": "0.99706000",
                    "date": "2024-06-24"
                },
                {
                    "epss": "0.96781000",
                    "percentile": "0.99688000",
                    "date": "2024-06-23"
                },
                {
                    "epss": "0.96781000",
                    "percentile": "0.99687000",
                    "date": "2024-06-22"
                },
                {
                    "epss": "0.96781000",
                    "percentile": "0.99687000",
                    "date": "2024-06-21"
                },
                {
                    "epss": "0.96781000",
                    "percentile": "0.99687000",
                    "date": "2024-06-20"
                },
                {
                    "epss": "0.96781000",
                    "percentile": "0.99686000",
                    "date": "2024-06-19"
                },
                {
                    "epss": "0.96781000",
                    "percentile": "0.99686000",
                    "date": "2024-06-18"
                },
                {
                    "epss": "0.96781000",
                    "percentile": "0.99685000",
                    "date": "2024-06-17"
                },
                {
                    "epss": "0.96781000",
                    "percentile": "0.99685000",
                    "date": "2024-06-16"
                },
                {
                    "epss": "0.96781000",
                    "percentile": "0.99685000",
                    "date": "2024-06-15"
                },
                {
                    "epss": "0.96781000",
                    "percentile": "0.99684000",
                    "date": "2024-06-14"
                },
                {
                    "epss": "0.96781000",
                    "percentile": "0.99683000",
                    "date": "2024-06-13"
                },
                {
                    "epss": "0.96825000",
                    "percentile": "0.99696000",
                    "date": "2024-06-12"
                },
                {
                    "epss": "0.96825000",
                    "percentile": "0.99696000",
                    "date": "2024-06-11"
                },
                {
                    "epss": "0.96825000",
                    "percentile": "0.99696000",
                    "date": "2024-06-10"
                },
                {
                    "epss": "0.96825000",
                    "percentile": "0.99695000",
                    "date": "2024-06-09"
                },
                {
                    "epss": "0.96825000",
                    "percentile": "0.99694000",
                    "date": "2024-06-08"
                },
                {
                    "epss": "0.96825000",
                    "percentile": "0.99694000",
                    "date": "2024-06-07"
                },
                {
                    "epss": "0.96825000",
                    "percentile": "0.99694000",
                    "date": "2024-06-06"
                },
                {
                    "epss": "0.96825000",
                    "percentile": "0.99688000",
                    "date": "2024-06-05"
                },
                {
                    "epss": "0.96825000",
                    "percentile": "0.99693000",
                    "date": "2024-06-04"
                },
                {
                    "epss": "0.96825000",
                    "percentile": "0.99692000",
                    "date": "2024-06-03"
                },
                {
                    "epss": "0.96825000",
                    "percentile": "0.99691000",
                    "date": "2024-06-02"
                },
                {
                    "epss": "0.96825000",
                    "percentile": "0.99691000",
                    "date": "2024-06-01"
                },
                {
                    "epss": "0.968250000",
                    "percentile": "0.996890000",
                    "date": "2024-05-31"
                },
                {
                    "epss": "0.96825000",
                    "percentile": "0.99689000",
                    "date": "2024-05-30"
                },
                {
                    "epss": "0.96825000",
                    "percentile": "0.99689000",
                    "date": "2024-05-29"
                },
                {
                    "epss": "0.96825000",
                    "percentile": "0.99690000",
                    "date": "2024-05-28"
                },
                {
                    "epss": "0.96825000",
                    "percentile": "0.99690000",
                    "date": "2024-05-27"
                },
                {
                    "epss": "0.96825000",
                    "percentile": "0.99690000",
                    "date": "2024-05-26"
                },
                {
                    "epss": "0.96825000",
                    "percentile": "0.99690000",
                    "date": "2024-05-25"
                },
                {
                    "epss": "0.96825000",
                    "percentile": "0.99689000",
                    "date": "2024-05-24"
                },
                {
                    "epss": "0.96825000",
                    "percentile": "0.99689000",
                    "date": "2024-05-23"
                },
                {
                    "epss": "0.96825000",
                    "percentile": "0.99688000",
                    "date": "2024-05-22"
                },
                {
                    "epss": "0.96825000",
                    "percentile": "0.99687000",
                    "date": "2024-05-21"
                },
                {
                    "epss": "0.96825000",
                    "percentile": "0.99687000",
                    "date": "2024-05-20"
                },
                {
                    "epss": "0.96816000",
                    "percentile": "0.99685000",
                    "date": "2024-05-19"
                },
                {
                    "epss": "0.96816000",
                    "percentile": "0.99685000",
                    "date": "2024-05-18"
                },
                {
                    "epss": "0.96816000",
                    "percentile": "0.99683000",
                    "date": "2024-05-17"
                },
                {
                    "epss": "0.96816000",
                    "percentile": "0.99683000",
                    "date": "2024-05-16"
                },
                {
                    "epss": "0.96816000",
                    "percentile": "0.99683000",
                    "date": "2024-05-15"
                },
                {
                    "epss": "0.96816000",
                    "percentile": "0.99683000",
                    "date": "2024-05-14"
                },
                {
                    "epss": "0.96816000",
                    "percentile": "0.99682000",
                    "date": "2024-05-13"
                },
                {
                    "epss": "0.96816000",
                    "percentile": "0.99682000",
                    "date": "2024-05-12"
                },
                {
                    "epss": "0.96816000",
                    "percentile": "0.99682000",
                    "date": "2024-05-11"
                },
                {
                    "epss": "0.96816000",
                    "percentile": "0.99682000",
                    "date": "2024-05-10"
                },
                {
                    "epss": "0.96816000",
                    "percentile": "0.99682000",
                    "date": "2024-05-09"
                },
                {
                    "epss": "0.96816000",
                    "percentile": "0.99681000",
                    "date": "2024-05-08"
                },
                {
                    "epss": "0.96603000",
                    "percentile": "0.99616000",
                    "date": "2024-05-07"
                },
                {
                    "epss": "0.96603000",
                    "percentile": "0.99616000",
                    "date": "2024-05-06"
                },
                {
                    "epss": "0.96603000",
                    "percentile": "0.99616000",
                    "date": "2024-05-05"
                },
                {
                    "epss": "0.96603000",
                    "percentile": "0.99617000",
                    "date": "2024-05-04"
                },
                {
                    "epss": "0.96603000",
                    "percentile": "0.99617000",
                    "date": "2024-05-03"
                },
                {
                    "epss": "0.96603000",
                    "percentile": "0.99614000",
                    "date": "2024-05-02"
                },
                {
                    "epss": "0.966030000",
                    "percentile": "0.996130000",
                    "date": "2024-05-01"
                },
                {
                    "epss": "0.96603000",
                    "percentile": "0.99613000",
                    "date": "2024-04-30"
                },
                {
                    "epss": "0.96603000",
                    "percentile": "0.99613000",
                    "date": "2024-04-29"
                },
                {
                    "epss": "0.96603000",
                    "percentile": "0.99613000",
                    "date": "2024-04-28"
                },
                {
                    "epss": "0.96603000",
                    "percentile": "0.99612000",
                    "date": "2024-04-27"
                },
                {
                    "epss": "0.96584000",
                    "percentile": "0.99607000",
                    "date": "2024-04-26"
                },
                {
                    "epss": "0.96584000",
                    "percentile": "0.99606000",
                    "date": "2024-04-25"
                },
                {
                    "epss": "0.96584000",
                    "percentile": "0.99605000",
                    "date": "2024-04-24"
                },
                {
                    "epss": "0.96584000",
                    "percentile": "0.99605000",
                    "date": "2024-04-23"
                },
                {
                    "epss": "0.96584000",
                    "percentile": "0.99605000",
                    "date": "2024-04-22"
                },
                {
                    "epss": "0.96584000",
                    "percentile": "0.99605000",
                    "date": "2024-04-21"
                },
                {
                    "epss": "0.96584000",
                    "percentile": "0.99605000",
                    "date": "2024-04-20"
                },
                {
                    "epss": "0.96584000",
                    "percentile": "0.99605000",
                    "date": "2024-04-19"
                },
                {
                    "epss": "0.96584000",
                    "percentile": "0.99605000",
                    "date": "2024-04-18"
                },
                {
                    "epss": "0.96584000",
                    "percentile": "0.99604000",
                    "date": "2024-04-17"
                },
                {
                    "epss": "0.96584000",
                    "percentile": "0.99604000",
                    "date": "2024-04-16"
                },
                {
                    "epss": "0.96584000",
                    "percentile": "0.99604000",
                    "date": "2024-04-15"
                },
                {
                    "epss": "0.96584000",
                    "percentile": "0.99604000",
                    "date": "2024-04-14"
                },
                {
                    "epss": "0.96231000",
                    "percentile": "0.99500000",
                    "date": "2024-04-13"
                },
                {
                    "epss": "0.96231000",
                    "percentile": "0.99498000",
                    "date": "2024-04-12"
                },
                {
                    "epss": "0.96231000",
                    "percentile": "0.99498000",
                    "date": "2024-04-11"
                },
                {
                    "epss": "0.96231000",
                    "percentile": "0.99497000",
                    "date": "2024-04-10"
                },
                {
                    "epss": "0.96231000",
                    "percentile": "0.99496000",
                    "date": "2024-04-09"
                },
                {
                    "epss": "0.96231000",
                    "percentile": "0.99495000",
                    "date": "2024-04-08"
                },
                {
                    "epss": "0.96231000",
                    "percentile": "0.99495000",
                    "date": "2024-04-07"
                },
                {
                    "epss": "0.96231000",
                    "percentile": "0.99494000",
                    "date": "2024-04-06"
                },
                {
                    "epss": "0.96231000",
                    "percentile": "0.99494000",
                    "date": "2024-04-05"
                },
                {
                    "epss": "0.96229000",
                    "percentile": "0.99493000",
                    "date": "2024-04-04"
                },
                {
                    "epss": "0.96229000",
                    "percentile": "0.99491000",
                    "date": "2024-04-03"
                },
                {
                    "epss": "0.96229000",
                    "percentile": "0.99491000",
                    "date": "2024-04-02"
                },
                {
                    "epss": "0.962290000",
                    "percentile": "0.994900000",
                    "date": "2024-04-01"
                },
                {
                    "epss": "0.96229000",
                    "percentile": "0.99489000",
                    "date": "2024-03-31"
                },
                {
                    "epss": "0.96229000",
                    "percentile": "0.99489000",
                    "date": "2024-03-30"
                },
                {
                    "epss": "0.96229000",
                    "percentile": "0.99488000",
                    "date": "2024-03-29"
                },
                {
                    "epss": "0.96229000",
                    "percentile": "0.99486000",
                    "date": "2024-03-28"
                },
                {
                    "epss": "0.96229000",
                    "percentile": "0.99486000",
                    "date": "2024-03-27"
                },
                {
                    "epss": "0.96229000",
                    "percentile": "0.99485000",
                    "date": "2024-03-26"
                },
                {
                    "epss": "0.96229000",
                    "percentile": "0.99486000",
                    "date": "2024-03-25"
                },
                {
                    "epss": "0.96229000",
                    "percentile": "0.99485000",
                    "date": "2024-03-24"
                },
                {
                    "epss": "0.96229000",
                    "percentile": "0.99485000",
                    "date": "2024-03-23"
                },
                {
                    "epss": "0.96338000",
                    "percentile": "0.99515000",
                    "date": "2024-03-22"
                },
                {
                    "epss": "0.96338000",
                    "percentile": "0.99516000",
                    "date": "2024-03-21"
                },
                {
                    "epss": "0.96338000",
                    "percentile": "0.99516000",
                    "date": "2024-03-20"
                },
                {
                    "epss": "0.96338000",
                    "percentile": "0.99515000",
                    "date": "2024-03-19"
                },
                {
                    "epss": "0.96338000",
                    "percentile": "0.99514000",
                    "date": "2024-03-18"
                },
                {
                    "epss": "0.96338000",
                    "percentile": "0.99512000",
                    "date": "2024-03-17"
                },
                {
                    "epss": "0.96338000",
                    "percentile": "0.99512000",
                    "date": "2024-03-16"
                },
                {
                    "epss": "0.96338000",
                    "percentile": "0.99510000",
                    "date": "2024-03-15"
                },
                {
                    "epss": "0.96338000",
                    "percentile": "0.99509000",
                    "date": "2024-03-14"
                },
                {
                    "epss": "0.96338000",
                    "percentile": "0.99509000",
                    "date": "2024-03-13"
                },
                {
                    "epss": "0.96338000",
                    "percentile": "0.99508000",
                    "date": "2024-03-12"
                },
                {
                    "epss": "0.94828000",
                    "percentile": "0.99214000",
                    "date": "2024-03-11"
                },
                {
                    "epss": "0.94828000",
                    "percentile": "0.99214000",
                    "date": "2024-03-10"
                },
                {
                    "epss": "0.94828000",
                    "percentile": "0.99215000",
                    "date": "2024-03-09"
                },
                {
                    "epss": "0.94828000",
                    "percentile": "0.99214000",
                    "date": "2024-03-08"
                },
                {
                    "epss": "0.94828000",
                    "percentile": "0.99214000",
                    "date": "2024-03-07"
                },
                {
                    "epss": "0.94828000",
                    "percentile": "0.99213000",
                    "date": "2024-03-06"
                },
                {
                    "epss": "0.94828000",
                    "percentile": "0.99212000",
                    "date": "2024-03-05"
                },
                {
                    "epss": "0.94828000",
                    "percentile": "0.99211000",
                    "date": "2024-03-04"
                },
                {
                    "epss": "0.94828000",
                    "percentile": "0.99211000",
                    "date": "2024-03-03"
                },
                {
                    "epss": "0.948280000",
                    "percentile": "0.992100000",
                    "date": "2024-03-02"
                },
                {
                    "epss": "0.94993000",
                    "percentile": "0.99230000",
                    "date": "2024-03-01"
                },
                {
                    "epss": "0.94993000",
                    "percentile": "0.99230000",
                    "date": "2024-02-29"
                },
                {
                    "epss": "0.94993000",
                    "percentile": "0.99228000",
                    "date": "2024-02-28"
                },
                {
                    "epss": "0.94993000",
                    "percentile": "0.99227000",
                    "date": "2024-02-27"
                },
                {
                    "epss": "0.94993000",
                    "percentile": "0.99227000",
                    "date": "2024-02-26"
                },
                {
                    "epss": "0.94993000",
                    "percentile": "0.99227000",
                    "date": "2024-02-25"
                },
                {
                    "epss": "0.94993000",
                    "percentile": "0.99227000",
                    "date": "2024-02-24"
                },
                {
                    "epss": "0.94993000",
                    "percentile": "0.99227000",
                    "date": "2024-02-23"
                },
                {
                    "epss": "0.94993000",
                    "percentile": "0.99226000",
                    "date": "2024-02-22"
                },
                {
                    "epss": "0.94993000",
                    "percentile": "0.99226000",
                    "date": "2024-02-21"
                },
                {
                    "epss": "0.94993000",
                    "percentile": "0.99225000",
                    "date": "2024-02-20"
                },
                {
                    "epss": "0.94993000",
                    "percentile": "0.99223000",
                    "date": "2024-02-19"
                },
                {
                    "epss": "0.94993000",
                    "percentile": "0.99222000",
                    "date": "2024-02-18"
                },
                {
                    "epss": "0.95206000",
                    "percentile": "0.99260000",
                    "date": "2024-02-17"
                },
                {
                    "epss": "0.95206000",
                    "percentile": "0.99259000",
                    "date": "2024-02-16"
                },
                {
                    "epss": "0.95206000",
                    "percentile": "0.99259000",
                    "date": "2024-02-15"
                },
                {
                    "epss": "0.95206000",
                    "percentile": "0.99254000",
                    "date": "2024-02-14"
                },
                {
                    "epss": "0.95206000",
                    "percentile": "0.99251000",
                    "date": "2024-02-13"
                },
                {
                    "epss": "0.95206000",
                    "percentile": "0.99250000",
                    "date": "2024-02-12"
                },
                {
                    "epss": "0.95206000",
                    "percentile": "0.99249000",
                    "date": "2024-02-11"
                },
                {
                    "epss": "0.95206000",
                    "percentile": "0.99250000",
                    "date": "2024-02-10"
                },
                {
                    "epss": "0.95206000",
                    "percentile": "0.99249000",
                    "date": "2024-02-09"
                },
                {
                    "epss": "0.95206000",
                    "percentile": "0.99181000",
                    "date": "2024-02-08"
                },
                {
                    "epss": "0.95206000",
                    "percentile": "0.99180000",
                    "date": "2024-02-07"
                },
                {
                    "epss": "0.95555000",
                    "percentile": "0.99269000",
                    "date": "2024-02-06"
                },
                {
                    "epss": "0.95555000",
                    "percentile": "0.99269000",
                    "date": "2024-02-05"
                },
                {
                    "epss": "0.95555000",
                    "percentile": "0.99269000",
                    "date": "2024-02-04"
                },
                {
                    "epss": "0.95555000",
                    "percentile": "0.99269000",
                    "date": "2024-02-03"
                },
                {
                    "epss": "0.95555000",
                    "percentile": "0.99268000",
                    "date": "2024-02-02"
                },
                {
                    "epss": "0.955550000",
                    "percentile": "0.992660000",
                    "date": "2024-02-01"
                },
                {
                    "epss": "0.95555000",
                    "percentile": "0.99266000",
                    "date": "2024-01-31"
                },
                {
                    "epss": "0.95555000",
                    "percentile": "0.99265000",
                    "date": "2024-01-30"
                },
                {
                    "epss": "0.95338000",
                    "percentile": "0.99213000",
                    "date": "2024-01-29"
                },
                {
                    "epss": "0.95338000",
                    "percentile": "0.99213000",
                    "date": "2024-01-28"
                },
                {
                    "epss": "0.95338000",
                    "percentile": "0.99212000",
                    "date": "2024-01-27"
                },
                {
                    "epss": "0.95338000",
                    "percentile": "0.99211000",
                    "date": "2024-01-26"
                },
                {
                    "epss": "0.95338000",
                    "percentile": "0.99210000",
                    "date": "2024-01-25"
                },
                {
                    "epss": "0.95338000",
                    "percentile": "0.99211000",
                    "date": "2024-01-24"
                },
                {
                    "epss": "0.95338000",
                    "percentile": "0.99209000",
                    "date": "2024-01-23"
                },
                {
                    "epss": "0.95338000",
                    "percentile": "0.99208000",
                    "date": "2024-01-22"
                },
                {
                    "epss": "0.95338000",
                    "percentile": "0.99207000",
                    "date": "2024-01-21"
                },
                {
                    "epss": "0.95338000",
                    "percentile": "0.99207000",
                    "date": "2024-01-20"
                },
                {
                    "epss": "0.95338000",
                    "percentile": "0.99204000",
                    "date": "2024-01-19"
                },
                {
                    "epss": "0.95338000",
                    "percentile": "0.99205000",
                    "date": "2024-01-18"
                },
                {
                    "epss": "0.95338000",
                    "percentile": "0.99202000",
                    "date": "2024-01-17"
                },
                {
                    "epss": "0.95338000",
                    "percentile": "0.99202000",
                    "date": "2024-01-16"
                },
                {
                    "epss": "0.95338000",
                    "percentile": "0.99203000",
                    "date": "2024-01-15"
                },
                {
                    "epss": "0.94864000",
                    "percentile": "0.99112000",
                    "date": "2024-01-14"
                },
                {
                    "epss": "0.94864000",
                    "percentile": "0.99111000",
                    "date": "2024-01-13"
                },
                {
                    "epss": "0.94864000",
                    "percentile": "0.99109000",
                    "date": "2024-01-12"
                },
                {
                    "epss": "0.94864000",
                    "percentile": "0.99110000",
                    "date": "2024-01-11"
                },
                {
                    "epss": "0.94864000",
                    "percentile": "0.99110000",
                    "date": "2024-01-10"
                },
                {
                    "epss": "0.94864000",
                    "percentile": "0.99108000",
                    "date": "2024-01-09"
                },
                {
                    "epss": "0.94864000",
                    "percentile": "0.99109000",
                    "date": "2024-01-08"
                },
                {
                    "epss": "0.94864000",
                    "percentile": "0.99108000",
                    "date": "2024-01-07"
                },
                {
                    "epss": "0.94864000",
                    "percentile": "0.99108000",
                    "date": "2024-01-06"
                },
                {
                    "epss": "0.94864000",
                    "percentile": "0.99109000",
                    "date": "2024-01-05"
                },
                {
                    "epss": "0.94788000",
                    "percentile": "0.99092000",
                    "date": "2024-01-04"
                },
                {
                    "epss": "0.94788000",
                    "percentile": "0.99092000",
                    "date": "2024-01-03"
                },
                {
                    "epss": "0.947880000",
                    "percentile": "0.990910000",
                    "date": "2024-01-02"
                },
                {
                    "epss": "0.94788000",
                    "percentile": "0.99091000",
                    "date": "2024-01-01"
                },
                {
                    "epss": "0.94788000",
                    "percentile": "0.99092000",
                    "date": "2023-12-31"
                },
                {
                    "epss": "0.94788000",
                    "percentile": "0.99091000",
                    "date": "2023-12-30"
                },
                {
                    "epss": "0.94788000",
                    "percentile": "0.99089000",
                    "date": "2023-12-29"
                },
                {
                    "epss": "0.94788000",
                    "percentile": "0.99088000",
                    "date": "2023-12-28"
                },
                {
                    "epss": "0.95301000",
                    "percentile": "0.99185000",
                    "date": "2023-12-27"
                },
                {
                    "epss": "0.95301000",
                    "percentile": "0.99184000",
                    "date": "2023-12-26"
                },
                {
                    "epss": "0.95301000",
                    "percentile": "0.99183000",
                    "date": "2023-12-25"
                },
                {
                    "epss": "0.95301000",
                    "percentile": "0.99183000",
                    "date": "2023-12-24"
                },
                {
                    "epss": "0.95301000",
                    "percentile": "0.99183000",
                    "date": "2023-12-23"
                },
                {
                    "epss": "0.95301000",
                    "percentile": "0.99184000",
                    "date": "2023-12-22"
                },
                {
                    "epss": "0.95301000",
                    "percentile": "0.99182000",
                    "date": "2023-12-21"
                },
                {
                    "epss": "0.95301000",
                    "percentile": "0.99179000",
                    "date": "2023-12-20"
                },
                {
                    "epss": "0.95301000",
                    "percentile": "0.99179000",
                    "date": "2023-12-19"
                },
                {
                    "epss": "0.95301000",
                    "percentile": "0.99178000",
                    "date": "2023-12-18"
                },
                {
                    "epss": "0.95301000",
                    "percentile": "0.99176000",
                    "date": "2023-12-17"
                },
                {
                    "epss": "0.95301000",
                    "percentile": "0.99177000",
                    "date": "2023-12-16"
                },
                {
                    "epss": "0.95301000",
                    "percentile": "0.99176000",
                    "date": "2023-12-15"
                },
                {
                    "epss": "0.95301000",
                    "percentile": "0.99174000",
                    "date": "2023-12-14"
                },
                {
                    "epss": "0.95301000",
                    "percentile": "0.99174000",
                    "date": "2023-12-13"
                },
                {
                    "epss": "0.95301000",
                    "percentile": "0.99174000",
                    "date": "2023-12-12"
                },
                {
                    "epss": "0.95812000",
                    "percentile": "0.99288000",
                    "date": "2023-12-11"
                },
                {
                    "epss": "0.95812000",
                    "percentile": "0.99288000",
                    "date": "2023-12-10"
                },
                {
                    "epss": "0.95812000",
                    "percentile": "0.99288000",
                    "date": "2023-12-09"
                },
                {
                    "epss": "0.95812000",
                    "percentile": "0.99287000",
                    "date": "2023-12-08"
                },
                {
                    "epss": "0.95812000",
                    "percentile": "0.99285000",
                    "date": "2023-12-07"
                },
                {
                    "epss": "0.95812000",
                    "percentile": "0.99285000",
                    "date": "2023-12-06"
                },
                {
                    "epss": "0.95812000",
                    "percentile": "0.99283000",
                    "date": "2023-12-05"
                },
                {
                    "epss": "0.95812000",
                    "percentile": "0.99281000",
                    "date": "2023-12-04"
                },
                {
                    "epss": "0.958120000",
                    "percentile": "0.992800000",
                    "date": "2023-12-03"
                },
                {
                    "epss": "0.95812000",
                    "percentile": "0.99280000",
                    "date": "2023-12-02"
                },
                {
                    "epss": "0.95812000",
                    "percentile": "0.99279000",
                    "date": "2023-12-01"
                },
                {
                    "epss": "0.95812000",
                    "percentile": "0.99280000",
                    "date": "2023-11-30"
                },
                {
                    "epss": "0.95812000",
                    "percentile": "0.99279000",
                    "date": "2023-11-29"
                },
                {
                    "epss": "0.96318000",
                    "percentile": "0.99413000",
                    "date": "2023-11-28"
                },
                {
                    "epss": "0.96318000",
                    "percentile": "0.99412000",
                    "date": "2023-11-27"
                },
                {
                    "epss": "0.96444000",
                    "percentile": "0.99457000",
                    "date": "2023-11-26"
                },
                {
                    "epss": "0.96444000",
                    "percentile": "0.99456000",
                    "date": "2023-11-25"
                },
                {
                    "epss": "0.96444000",
                    "percentile": "0.99455000",
                    "date": "2023-11-24"
                },
                {
                    "epss": "0.96444000",
                    "percentile": "0.99456000",
                    "date": "2023-11-23"
                },
                {
                    "epss": "0.96444000",
                    "percentile": "0.99456000",
                    "date": "2023-11-22"
                },
                {
                    "epss": "0.96444000",
                    "percentile": "0.99454000",
                    "date": "2023-11-20"
                },
                {
                    "epss": "0.96444000",
                    "percentile": "0.99454000",
                    "date": "2023-11-19"
                },
                {
                    "epss": "0.96444000",
                    "percentile": "0.99454000",
                    "date": "2023-11-18"
                },
                {
                    "epss": "0.96444000",
                    "percentile": "0.99454000",
                    "date": "2023-11-17"
                },
                {
                    "epss": "0.96444000",
                    "percentile": "0.99454000",
                    "date": "2023-11-16"
                },
                {
                    "epss": "0.96444000",
                    "percentile": "0.99453000",
                    "date": "2023-11-15"
                },
                {
                    "epss": "0.96444000",
                    "percentile": "0.99452000",
                    "date": "2023-11-14"
                },
                {
                    "epss": "0.96444000",
                    "percentile": "0.99451000",
                    "date": "2023-11-13"
                },
                {
                    "epss": "0.96444000",
                    "percentile": "0.99451000",
                    "date": "2023-11-12"
                },
                {
                    "epss": "0.96444000",
                    "percentile": "0.99450000",
                    "date": "2023-11-11"
                },
                {
                    "epss": "0.96444000",
                    "percentile": "0.99450000",
                    "date": "2023-11-10"
                },
                {
                    "epss": "0.96444000",
                    "percentile": "0.99447000",
                    "date": "2023-11-09"
                },
                {
                    "epss": "0.96385000",
                    "percentile": "0.99427000",
                    "date": "2023-11-08"
                },
                {
                    "epss": "0.96385000",
                    "percentile": "0.99412000",
                    "date": "2023-11-07"
                },
                {
                    "epss": "0.96385000",
                    "percentile": "0.99411000",
                    "date": "2023-11-06"
                },
                {
                    "epss": "0.96385000",
                    "percentile": "0.99411000",
                    "date": "2023-11-05"
                },
                {
                    "epss": "0.96385000",
                    "percentile": "0.99412000",
                    "date": "2023-11-03"
                },
                {
                    "epss": "0.96385000",
                    "percentile": "0.99410000",
                    "date": "2023-11-02"
                },
                {
                    "epss": "0.963850000",
                    "percentile": "0.994100000",
                    "date": "2023-11-01"
                },
                {
                    "epss": "0.96128000",
                    "percentile": "0.99326000",
                    "date": "2023-10-31"
                },
                {
                    "epss": "0.96128000",
                    "percentile": "0.99325000",
                    "date": "2023-10-30"
                },
                {
                    "epss": "0.96128000",
                    "percentile": "0.99324000",
                    "date": "2023-10-29"
                },
                {
                    "epss": "0.96128000",
                    "percentile": "0.99323000",
                    "date": "2023-10-28"
                },
                {
                    "epss": "0.96128000",
                    "percentile": "0.99322000",
                    "date": "2023-10-27"
                },
                {
                    "epss": "0.95943000",
                    "percentile": "0.99273000",
                    "date": "2023-10-26"
                },
                {
                    "epss": "0.95943000",
                    "percentile": "0.99270000",
                    "date": "2023-10-25"
                },
                {
                    "epss": "0.95943000",
                    "percentile": "0.99270000",
                    "date": "2023-10-24"
                },
                {
                    "epss": "0.95943000",
                    "percentile": "0.99269000",
                    "date": "2023-10-23"
                },
                {
                    "epss": "0.95943000",
                    "percentile": "0.99270000",
                    "date": "2023-10-22"
                },
                {
                    "epss": "0.95943000",
                    "percentile": "0.99269000",
                    "date": "2023-10-21"
                },
                {
                    "epss": "0.95943000",
                    "percentile": "0.99269000",
                    "date": "2023-10-20"
                },
                {
                    "epss": "0.95943000",
                    "percentile": "0.99267000",
                    "date": "2023-10-19"
                },
                {
                    "epss": "0.95943000",
                    "percentile": "0.99267000",
                    "date": "2023-10-18"
                },
                {
                    "epss": "0.95943000",
                    "percentile": "0.99267000",
                    "date": "2023-10-17"
                },
                {
                    "epss": "0.95943000",
                    "percentile": "0.99267000",
                    "date": "2023-10-16"
                },
                {
                    "epss": "0.95943000",
                    "percentile": "0.99267000",
                    "date": "2023-10-15"
                },
                {
                    "epss": "0.95943000",
                    "percentile": "0.99267000",
                    "date": "2023-10-14"
                },
                {
                    "epss": "0.95943000",
                    "percentile": "0.99266000",
                    "date": "2023-10-13"
                },
                {
                    "epss": "0.95943000",
                    "percentile": "0.99265000",
                    "date": "2023-10-12"
                },
                {
                    "epss": "0.95943000",
                    "percentile": "0.99265000",
                    "date": "2023-10-11"
                },
                {
                    "epss": "0.95943000",
                    "percentile": "0.99263000",
                    "date": "2023-10-10"
                },
                {
                    "epss": "0.95943000",
                    "percentile": "0.99261000",
                    "date": "2023-10-09"
                },
                {
                    "epss": "0.95533000",
                    "percentile": "0.99167000",
                    "date": "2023-10-03"
                },
                {
                    "epss": "0.95533000",
                    "percentile": "0.99167000",
                    "date": "2023-10-02"
                },
                {
                    "epss": "0.95533000",
                    "percentile": "0.99166000",
                    "date": "2023-10-01"
                },
                {
                    "epss": "0.95533000",
                    "percentile": "0.99166000",
                    "date": "2023-09-30"
                },
                {
                    "epss": "0.95533000",
                    "percentile": "0.99164000",
                    "date": "2023-09-29"
                },
                {
                    "epss": "0.95533000",
                    "percentile": "0.99163000",
                    "date": "2023-09-28"
                },
                {
                    "epss": "0.955330000",
                    "percentile": "0.991620000",
                    "date": "2023-09-27"
                },
                {
                    "epss": "0.95533000",
                    "percentile": "0.99161000",
                    "date": "2023-09-26"
                },
                {
                    "epss": "0.95533000",
                    "percentile": "0.99161000",
                    "date": "2023-09-25"
                },
                {
                    "epss": "0.95533000",
                    "percentile": "0.99162000",
                    "date": "2023-09-23"
                },
                {
                    "epss": "0.96524000",
                    "percentile": "0.99429000",
                    "date": "2023-09-21"
                },
                {
                    "epss": "0.96524000",
                    "percentile": "0.99429000",
                    "date": "2023-09-20"
                },
                {
                    "epss": "0.96524000",
                    "percentile": "0.99429000",
                    "date": "2023-09-19"
                },
                {
                    "epss": "0.96524000",
                    "percentile": "0.99427000",
                    "date": "2023-09-14"
                },
                {
                    "epss": "0.96524000",
                    "percentile": "0.99427000",
                    "date": "2023-09-13"
                },
                {
                    "epss": "0.96524000",
                    "percentile": "0.99425000",
                    "date": "2023-09-11"
                },
                {
                    "epss": "0.96524000",
                    "percentile": "0.99424000",
                    "date": "2023-09-10"
                },
                {
                    "epss": "0.96524000",
                    "percentile": "0.99422000",
                    "date": "2023-09-09"
                },
                {
                    "epss": "0.96524000",
                    "percentile": "0.99421000",
                    "date": "2023-09-08"
                },
                {
                    "epss": "0.96524000",
                    "percentile": "0.99421000",
                    "date": "2023-09-07"
                },
                {
                    "epss": "0.96524000",
                    "percentile": "0.99420000",
                    "date": "2023-09-06"
                },
                {
                    "epss": "0.96524000",
                    "percentile": "0.99420000",
                    "date": "2023-09-05"
                },
                {
                    "epss": "0.96524000",
                    "percentile": "0.99419000",
                    "date": "2023-09-04"
                },
                {
                    "epss": "0.96524000",
                    "percentile": "0.99418000",
                    "date": "2023-09-03"
                },
                {
                    "epss": "0.96524000",
                    "percentile": "0.99417000",
                    "date": "2023-09-02"
                },
                {
                    "epss": "0.96524000",
                    "percentile": "0.99416000",
                    "date": "2023-09-01"
                },
                {
                    "epss": "0.96524000",
                    "percentile": "0.99415000",
                    "date": "2023-08-31"
                },
                {
                    "epss": "0.96524000",
                    "percentile": "0.99414000",
                    "date": "2023-08-30"
                },
                {
                    "epss": "0.96524000",
                    "percentile": "0.99414000",
                    "date": "2023-08-29"
                },
                {
                    "epss": "0.96524000",
                    "percentile": "0.99412000",
                    "date": "2023-08-28"
                },
                {
                    "epss": "0.96524000",
                    "percentile": "0.99412000",
                    "date": "2023-08-27"
                },
                {
                    "epss": "0.96524000",
                    "percentile": "0.99413000",
                    "date": "2023-08-26"
                },
                {
                    "epss": "0.96524000",
                    "percentile": "0.99413000",
                    "date": "2023-08-25"
                },
                {
                    "epss": "0.96524000",
                    "percentile": "0.99412000",
                    "date": "2023-08-24"
                },
                {
                    "epss": "0.96524000",
                    "percentile": "0.99413000",
                    "date": "2023-08-23"
                },
                {
                    "epss": "0.96524000",
                    "percentile": "0.99412000",
                    "date": "2023-08-22"
                },
                {
                    "epss": "0.965240000",
                    "percentile": "0.994110000",
                    "date": "2023-08-21"
                },
                {
                    "epss": "0.96524000",
                    "percentile": "0.99411000",
                    "date": "2023-08-20"
                },
                {
                    "epss": "0.96524000",
                    "percentile": "0.99410000",
                    "date": "2023-08-19"
                },
                {
                    "epss": "0.96524000",
                    "percentile": "0.99409000",
                    "date": "2023-08-18"
                },
                {
                    "epss": "0.96524000",
                    "percentile": "0.99409000",
                    "date": "2023-08-17"
                },
                {
                    "epss": "0.96524000",
                    "percentile": "0.99409000",
                    "date": "2023-08-16"
                },
                {
                    "epss": "0.96524000",
                    "percentile": "0.99408000",
                    "date": "2023-08-14"
                },
                {
                    "epss": "0.96524000",
                    "percentile": "0.99408000",
                    "date": "2023-08-13"
                },
                {
                    "epss": "0.96524000",
                    "percentile": "0.99408000",
                    "date": "2023-08-12"
                },
                {
                    "epss": "0.96524000",
                    "percentile": "0.99408000",
                    "date": "2023-08-11"
                },
                {
                    "epss": "0.96524000",
                    "percentile": "0.99407000",
                    "date": "2023-08-09"
                },
                {
                    "epss": "0.95533000",
                    "percentile": "0.99111000",
                    "date": "2023-08-06"
                },
                {
                    "epss": "0.95533000",
                    "percentile": "0.99109000",
                    "date": "2023-08-05"
                },
                {
                    "epss": "0.11141000",
                    "percentile": "0.94376000",
                    "date": "2023-08-01"
                },
                {
                    "epss": "0.11141000",
                    "percentile": "0.94377000",
                    "date": "2023-07-31"
                },
                {
                    "epss": "0.11141000",
                    "percentile": "0.94376000",
                    "date": "2023-07-30"
                },
                {
                    "epss": "0.11141000",
                    "percentile": "0.94379000",
                    "date": "2023-07-29"
                },
                {
                    "epss": "0.01976000",
                    "percentile": "0.87229000",
                    "date": "2023-07-28"
                },
                {
                    "epss": "0.01976000",
                    "percentile": "0.87233000",
                    "date": "2023-07-27"
                },
                {
                    "epss": "0.01976000",
                    "percentile": "0.87229000",
                    "date": "2023-07-26"
                },
                {
                    "epss": "0.00055000",
                    "percentile": "0.20917000",
                    "date": "2023-07-25"
                }                
            ]
}

==> CVE/JSON/CVE-2023-3519.json <==
{
            "time-series": [
                {
                    "epss": "0.965360000",
                    "percentile": "0.996190000",
                    "date": "2024-06-30"
                },
                {
                    "epss": "0.96536000",
                    "percentile": "0.99617000",
                    "date": "2024-06-29"
                },
                {
                    "epss": "0.96536000",
                    "percentile": "0.99615000",
                    "date": "2024-06-28"
                },
                {
                    "epss": "0.91217000",
                    "percentile": "0.98888000",
                    "date": "2024-06-27"
                },
                {
                    "epss": "0.91217000",
                    "percentile": "0.98889000",
                    "date": "2024-06-26"
                },
                {
                    "epss": "0.91217000",
                    "percentile": "0.98888000",
                    "date": "2024-06-25"
                },
                {
                    "epss": "0.91217000",
                    "percentile": "0.98887000",
                    "date": "2024-06-24"
                },
                {
                    "epss": "0.91217000",
                    "percentile": "0.98887000",
                    "date": "2024-06-23"
                },
                {
                    "epss": "0.91217000",
                    "percentile": "0.98886000",
                    "date": "2024-06-22"
                },
                {
                    "epss": "0.91217000",
                    "percentile": "0.98886000",
                    "date": "2024-06-21"
                },
                {
                    "epss": "0.91217000",
                    "percentile": "0.98885000",
                    "date": "2024-06-20"
                },
                {
                    "epss": "0.91217000",
                    "percentile": "0.98884000",
                    "date": "2024-06-19"
                },
                {
                    "epss": "0.91217000",
                    "percentile": "0.98883000",
                    "date": "2024-06-18"
                },
                {
                    "epss": "0.90925000",
                    "percentile": "0.98857000",
                    "date": "2024-06-17"
                },
                {
                    "epss": "0.90925000",
                    "percentile": "0.98856000",
                    "date": "2024-06-16"
                },
                {
                    "epss": "0.90925000",
                    "percentile": "0.98856000",
                    "date": "2024-06-15"
                },
                {
                    "epss": "0.90925000",
                    "percentile": "0.98856000",
                    "date": "2024-06-14"
                },
                {
                    "epss": "0.90925000",
                    "percentile": "0.98854000",
                    "date": "2024-06-13"
                },
                {
                    "epss": "0.90925000",
                    "percentile": "0.98853000",
                    "date": "2024-06-12"
                },
                {
                    "epss": "0.90925000",
                    "percentile": "0.98852000",
                    "date": "2024-06-11"
                },
                {
                    "epss": "0.90925000",
                    "percentile": "0.98852000",
                    "date": "2024-06-10"
                },
                {
                    "epss": "0.90925000",
                    "percentile": "0.98851000",
                    "date": "2024-06-09"
                },
                {
                    "epss": "0.90925000",
                    "percentile": "0.98850000",
                    "date": "2024-06-08"
                },
                {
                    "epss": "0.90925000",
                    "percentile": "0.98850000",
                    "date": "2024-06-07"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98872000",
                    "date": "2024-06-06"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98846000",
                    "date": "2024-06-05"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98868000",
                    "date": "2024-06-04"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98867000",
                    "date": "2024-06-03"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98867000",
                    "date": "2024-06-02"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98866000",
                    "date": "2024-06-01"
                },
                {
                    "epss": "0.911860000",
                    "percentile": "0.988660000",
                    "date": "2024-05-31"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98862000",
                    "date": "2024-05-30"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98862000",
                    "date": "2024-05-29"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98861000",
                    "date": "2024-05-28"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98861000",
                    "date": "2024-05-27"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98860000",
                    "date": "2024-05-26"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98860000",
                    "date": "2024-05-25"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98859000",
                    "date": "2024-05-24"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98859000",
                    "date": "2024-05-23"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98859000",
                    "date": "2024-05-22"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98858000",
                    "date": "2024-05-21"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98858000",
                    "date": "2024-05-20"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98856000",
                    "date": "2024-05-19"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98856000",
                    "date": "2024-05-18"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98855000",
                    "date": "2024-05-17"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98853000",
                    "date": "2024-05-16"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98852000",
                    "date": "2024-05-15"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98851000",
                    "date": "2024-05-14"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98849000",
                    "date": "2024-05-13"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98849000",
                    "date": "2024-05-12"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98847000",
                    "date": "2024-05-11"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98847000",
                    "date": "2024-05-10"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98847000",
                    "date": "2024-05-09"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98846000",
                    "date": "2024-05-08"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98847000",
                    "date": "2024-05-07"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98846000",
                    "date": "2024-05-06"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98846000",
                    "date": "2024-05-05"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98846000",
                    "date": "2024-05-04"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98846000",
                    "date": "2024-05-03"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98842000",
                    "date": "2024-05-02"
                },
                {
                    "epss": "0.911860000",
                    "percentile": "0.988420000",
                    "date": "2024-05-01"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98840000",
                    "date": "2024-04-30"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98840000",
                    "date": "2024-04-29"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98839000",
                    "date": "2024-04-28"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98837000",
                    "date": "2024-04-27"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98835000",
                    "date": "2024-04-26"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98833000",
                    "date": "2024-04-25"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98832000",
                    "date": "2024-04-24"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98832000",
                    "date": "2024-04-23"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98830000",
                    "date": "2024-04-22"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98829000",
                    "date": "2024-04-21"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98830000",
                    "date": "2024-04-20"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98830000",
                    "date": "2024-04-19"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98829000",
                    "date": "2024-04-18"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98827000",
                    "date": "2024-04-17"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98826000",
                    "date": "2024-04-16"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98825000",
                    "date": "2024-04-15"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98824000",
                    "date": "2024-04-14"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98823000",
                    "date": "2024-04-13"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98822000",
                    "date": "2024-04-12"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98822000",
                    "date": "2024-04-11"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98821000",
                    "date": "2024-04-10"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98819000",
                    "date": "2024-04-09"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98819000",
                    "date": "2024-04-08"
                },
                {
                    "epss": "0.92538000",
                    "percentile": "0.98949000",
                    "date": "2024-04-07"
                },
                {
                    "epss": "0.92538000",
                    "percentile": "0.98948000",
                    "date": "2024-04-06"
                },
                {
                    "epss": "0.92538000",
                    "percentile": "0.98949000",
                    "date": "2024-04-05"
                },
                {
                    "epss": "0.92538000",
                    "percentile": "0.98947000",
                    "date": "2024-04-04"
                },
                {
                    "epss": "0.92538000",
                    "percentile": "0.98946000",
                    "date": "2024-04-03"
                },
                {
                    "epss": "0.92538000",
                    "percentile": "0.98945000",
                    "date": "2024-04-02"
                },
                {
                    "epss": "0.925380000",
                    "percentile": "0.989440000",
                    "date": "2024-04-01"
                },
                {
                    "epss": "0.92538000",
                    "percentile": "0.98944000",
                    "date": "2024-03-31"
                },
                {
                    "epss": "0.92538000",
                    "percentile": "0.98944000",
                    "date": "2024-03-30"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98813000",
                    "date": "2024-03-29"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98813000",
                    "date": "2024-03-28"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98810000",
                    "date": "2024-03-27"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98810000",
                    "date": "2024-03-26"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98809000",
                    "date": "2024-03-25"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98808000",
                    "date": "2024-03-24"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98808000",
                    "date": "2024-03-23"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98806000",
                    "date": "2024-03-22"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98803000",
                    "date": "2024-03-21"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98801000",
                    "date": "2024-03-20"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98800000",
                    "date": "2024-03-19"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98800000",
                    "date": "2024-03-18"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98800000",
                    "date": "2024-03-17"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98799000",
                    "date": "2024-03-16"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98797000",
                    "date": "2024-03-15"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98797000",
                    "date": "2024-03-14"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98796000",
                    "date": "2024-03-13"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98794000",
                    "date": "2024-03-12"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98793000",
                    "date": "2024-03-11"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98793000",
                    "date": "2024-03-10"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98792000",
                    "date": "2024-03-09"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98793000",
                    "date": "2024-03-08"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98792000",
                    "date": "2024-03-07"
                },
                {
                    "epss": "0.91186000",
                    "percentile": "0.98792000",
                    "date": "2024-03-06"
                },
                {
                    "epss": "0.90875000",
                    "percentile": "0.98763000",
                    "date": "2024-03-05"
                },
                {
                    "epss": "0.90875000",
                    "percentile": "0.98763000",
                    "date": "2024-03-04"
                },
                {
                    "epss": "0.90875000",
                    "percentile": "0.98762000",
                    "date": "2024-03-03"
                },
                {
                    "epss": "0.908750000",
                    "percentile": "0.987640000",
                    "date": "2024-03-02"
                },
                {
                    "epss": "0.90875000",
                    "percentile": "0.98762000",
                    "date": "2024-03-01"
                },
                {
                    "epss": "0.90875000",
                    "percentile": "0.98761000",
                    "date": "2024-02-29"
                },
                {
                    "epss": "0.90875000",
                    "percentile": "0.98759000",
                    "date": "2024-02-28"
                },
                {
                    "epss": "0.90875000",
                    "percentile": "0.98759000",
                    "date": "2024-02-27"
                },
                {
                    "epss": "0.90875000",
                    "percentile": "0.98758000",
                    "date": "2024-02-26"
                },
                {
                    "epss": "0.90875000",
                    "percentile": "0.98757000",
                    "date": "2024-02-25"
                },
                {
                    "epss": "0.91241000",
                    "percentile": "0.98788000",
                    "date": "2024-02-24"
                },
                {
                    "epss": "0.91241000",
                    "percentile": "0.98787000",
                    "date": "2024-02-23"
                },
                {
                    "epss": "0.91241000",
                    "percentile": "0.98787000",
                    "date": "2024-02-22"
                },
                {
                    "epss": "0.91241000",
                    "percentile": "0.98785000",
                    "date": "2024-02-21"
                },
                {
                    "epss": "0.91241000",
                    "percentile": "0.98783000",
                    "date": "2024-02-20"
                },
                {
                    "epss": "0.91241000",
                    "percentile": "0.98782000",
                    "date": "2024-02-19"
                },
                {
                    "epss": "0.91241000",
                    "percentile": "0.98783000",
                    "date": "2024-02-18"
                },
                {
                    "epss": "0.91241000",
                    "percentile": "0.98782000",
                    "date": "2024-02-17"
                },
                {
                    "epss": "0.91241000",
                    "percentile": "0.98781000",
                    "date": "2024-02-16"
                },
                {
                    "epss": "0.91241000",
                    "percentile": "0.98779000",
                    "date": "2024-02-15"
                },
                {
                    "epss": "0.91241000",
                    "percentile": "0.98776000",
                    "date": "2024-02-14"
                },
                {
                    "epss": "0.91241000",
                    "percentile": "0.98774000",
                    "date": "2024-02-13"
                },
                {
                    "epss": "0.91241000",
                    "percentile": "0.98774000",
                    "date": "2024-02-12"
                },
                {
                    "epss": "0.91241000",
                    "percentile": "0.98773000",
                    "date": "2024-02-11"
                },
                {
                    "epss": "0.91241000",
                    "percentile": "0.98772000",
                    "date": "2024-02-10"
                },
                {
                    "epss": "0.91241000",
                    "percentile": "0.98771000",
                    "date": "2024-02-09"
                },
                {
                    "epss": "0.91241000",
                    "percentile": "0.98667000",
                    "date": "2024-02-08"
                },
                {
                    "epss": "0.91241000",
                    "percentile": "0.98668000",
                    "date": "2024-02-07"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98505000",
                    "date": "2024-02-06"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98505000",
                    "date": "2024-02-05"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98506000",
                    "date": "2024-02-04"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98508000",
                    "date": "2024-02-03"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98506000",
                    "date": "2024-02-02"
                },
                {
                    "epss": "0.890420000",
                    "percentile": "0.985040000",
                    "date": "2024-02-01"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98503000",
                    "date": "2024-01-31"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98500000",
                    "date": "2024-01-30"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98498000",
                    "date": "2024-01-29"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98498000",
                    "date": "2024-01-28"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98497000",
                    "date": "2024-01-27"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98498000",
                    "date": "2024-01-26"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98497000",
                    "date": "2024-01-25"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98495000",
                    "date": "2024-01-24"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98491000",
                    "date": "2024-01-23"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98491000",
                    "date": "2024-01-22"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98490000",
                    "date": "2024-01-21"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98488000",
                    "date": "2024-01-20"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98487000",
                    "date": "2024-01-19"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98487000",
                    "date": "2024-01-18"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98484000",
                    "date": "2024-01-17"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98481000",
                    "date": "2024-01-16"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98481000",
                    "date": "2024-01-15"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98480000",
                    "date": "2024-01-14"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98480000",
                    "date": "2024-01-13"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98481000",
                    "date": "2024-01-12"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98480000",
                    "date": "2024-01-11"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98479000",
                    "date": "2024-01-10"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98477000",
                    "date": "2024-01-09"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98477000",
                    "date": "2024-01-08"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98478000",
                    "date": "2024-01-07"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98476000",
                    "date": "2024-01-06"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98476000",
                    "date": "2024-01-05"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98476000",
                    "date": "2024-01-04"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98477000",
                    "date": "2024-01-03"
                },
                {
                    "epss": "0.890420000",
                    "percentile": "0.984750000",
                    "date": "2024-01-02"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98474000",
                    "date": "2024-01-01"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98474000",
                    "date": "2023-12-31"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98474000",
                    "date": "2023-12-30"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98472000",
                    "date": "2023-12-29"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98470000",
                    "date": "2023-12-28"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98468000",
                    "date": "2023-12-27"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98466000",
                    "date": "2023-12-26"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98467000",
                    "date": "2023-12-25"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98466000",
                    "date": "2023-12-24"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98465000",
                    "date": "2023-12-23"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98465000",
                    "date": "2023-12-22"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98464000",
                    "date": "2023-12-21"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98461000",
                    "date": "2023-12-20"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98460000",
                    "date": "2023-12-19"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98458000",
                    "date": "2023-12-18"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98456000",
                    "date": "2023-12-17"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98454000",
                    "date": "2023-12-16"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98452000",
                    "date": "2023-12-15"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98449000",
                    "date": "2023-12-14"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98447000",
                    "date": "2023-12-13"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98444000",
                    "date": "2023-12-12"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98442000",
                    "date": "2023-12-11"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98442000",
                    "date": "2023-12-10"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98441000",
                    "date": "2023-12-09"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98440000",
                    "date": "2023-12-08"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98438000",
                    "date": "2023-12-07"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98437000",
                    "date": "2023-12-06"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98434000",
                    "date": "2023-12-05"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98433000",
                    "date": "2023-12-04"
                },
                {
                    "epss": "0.890420000",
                    "percentile": "0.984310000",
                    "date": "2023-12-03"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98431000",
                    "date": "2023-12-02"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98430000",
                    "date": "2023-12-01"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98434000",
                    "date": "2023-11-30"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98434000",
                    "date": "2023-11-29"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98433000",
                    "date": "2023-11-28"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98433000",
                    "date": "2023-11-27"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98432000",
                    "date": "2023-11-26"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98435000",
                    "date": "2023-11-25"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98434000",
                    "date": "2023-11-24"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98434000",
                    "date": "2023-11-23"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98431000",
                    "date": "2023-11-22"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98430000",
                    "date": "2023-11-20"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98431000",
                    "date": "2023-11-19"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98431000",
                    "date": "2023-11-18"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98430000",
                    "date": "2023-11-17"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98432000",
                    "date": "2023-11-16"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98431000",
                    "date": "2023-11-15"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98429000",
                    "date": "2023-11-14"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98432000",
                    "date": "2023-11-13"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98430000",
                    "date": "2023-11-12"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98430000",
                    "date": "2023-11-11"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98428000",
                    "date": "2023-11-10"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98426000",
                    "date": "2023-11-09"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98426000",
                    "date": "2023-11-08"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98397000",
                    "date": "2023-11-07"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98395000",
                    "date": "2023-11-06"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98394000",
                    "date": "2023-11-05"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98393000",
                    "date": "2023-11-03"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98389000",
                    "date": "2023-11-02"
                },
                {
                    "epss": "0.890420000",
                    "percentile": "0.983880000",
                    "date": "2023-11-01"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98387000",
                    "date": "2023-10-31"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98385000",
                    "date": "2023-10-30"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98386000",
                    "date": "2023-10-29"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98385000",
                    "date": "2023-10-28"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98383000",
                    "date": "2023-10-27"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98381000",
                    "date": "2023-10-26"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98378000",
                    "date": "2023-10-25"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98376000",
                    "date": "2023-10-24"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98376000",
                    "date": "2023-10-23"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98377000",
                    "date": "2023-10-22"
                },
                {
                    "epss": "0.89042000",
                    "percentile": "0.98376000",
                    "date": "2023-10-21"
                },
                {
                    "epss": "0.88985000",
                    "percentile": "0.98372000",
                    "date": "2023-10-20"
                },
                {
                    "epss": "0.88985000",
                    "percentile": "0.98369000",
                    "date": "2023-10-19"
                },
                {
                    "epss": "0.88985000",
                    "percentile": "0.98368000",
                    "date": "2023-10-18"
                },
                {
                    "epss": "0.88985000",
                    "percentile": "0.98366000",
                    "date": "2023-10-17"
                },
                {
                    "epss": "0.88985000",
                    "percentile": "0.98364000",
                    "date": "2023-10-16"
                },
                {
                    "epss": "0.88985000",
                    "percentile": "0.98363000",
                    "date": "2023-10-15"
                },
                {
                    "epss": "0.88985000",
                    "percentile": "0.98363000",
                    "date": "2023-10-14"
                },
                {
                    "epss": "0.88985000",
                    "percentile": "0.98362000",
                    "date": "2023-10-13"
                },
                {
                    "epss": "0.88985000",
                    "percentile": "0.98360000",
                    "date": "2023-10-12"
                },
                {
                    "epss": "0.88985000",
                    "percentile": "0.98359000",
                    "date": "2023-10-11"
                },
                {
                    "epss": "0.88985000",
                    "percentile": "0.98357000",
                    "date": "2023-10-10"
                },
                {
                    "epss": "0.88985000",
                    "percentile": "0.98356000",
                    "date": "2023-10-09"
                },
                {
                    "epss": "0.88985000",
                    "percentile": "0.98352000",
                    "date": "2023-10-03"
                },
                {
                    "epss": "0.88985000",
                    "percentile": "0.98352000",
                    "date": "2023-10-02"
                },
                {
                    "epss": "0.88985000",
                    "percentile": "0.98351000",
                    "date": "2023-10-01"
                },
                {
                    "epss": "0.88985000",
                    "percentile": "0.98348000",
                    "date": "2023-09-30"
                },
                {
                    "epss": "0.88985000",
                    "percentile": "0.98345000",
                    "date": "2023-09-29"
                },
                {
                    "epss": "0.88985000",
                    "percentile": "0.98343000",
                    "date": "2023-09-28"
                },
                {
                    "epss": "0.889850000",
                    "percentile": "0.983410000",
                    "date": "2023-09-27"
                },
                {
                    "epss": "0.88985000",
                    "percentile": "0.98339000",
                    "date": "2023-09-26"
                },
                {
                    "epss": "0.88985000",
                    "percentile": "0.98337000",
                    "date": "2023-09-25"
                },
                {
                    "epss": "0.88985000",
                    "percentile": "0.98332000",
                    "date": "2023-09-23"
                },
                {
                    "epss": "0.91199000",
                    "percentile": "0.98503000",
                    "date": "2023-09-21"
                },
                {
                    "epss": "0.91199000",
                    "percentile": "0.98502000",
                    "date": "2023-09-20"
                },
                {
                    "epss": "0.91199000",
                    "percentile": "0.98501000",
                    "date": "2023-09-19"
                },
                {
                    "epss": "0.91199000",
                    "percentile": "0.98497000",
                    "date": "2023-09-14"
                },
                {
                    "epss": "0.91199000",
                    "percentile": "0.98496000",
                    "date": "2023-09-13"
                },
                {
                    "epss": "0.91199000",
                    "percentile": "0.98495000",
                    "date": "2023-09-11"
                },
                {
                    "epss": "0.91199000",
                    "percentile": "0.98494000",
                    "date": "2023-09-10"
                },
                {
                    "epss": "0.91199000",
                    "percentile": "0.98492000",
                    "date": "2023-09-09"
                },
                {
                    "epss": "0.91199000",
                    "percentile": "0.98491000",
                    "date": "2023-09-08"
                },
                {
                    "epss": "0.91199000",
                    "percentile": "0.98489000",
                    "date": "2023-09-07"
                },
                {
                    "epss": "0.91199000",
                    "percentile": "0.98485000",
                    "date": "2023-09-06"
                },
                {
                    "epss": "0.91199000",
                    "percentile": "0.98483000",
                    "date": "2023-09-05"
                },
                {
                    "epss": "0.91199000",
                    "percentile": "0.98482000",
                    "date": "2023-09-04"
                },
                {
                    "epss": "0.91199000",
                    "percentile": "0.98481000",
                    "date": "2023-09-03"
                },
                {
                    "epss": "0.91199000",
                    "percentile": "0.98481000",
                    "date": "2023-09-02"
                },
                {
                    "epss": "0.91199000",
                    "percentile": "0.98481000",
                    "date": "2023-09-01"
                },
                {
                    "epss": "0.91199000",
                    "percentile": "0.98477000",
                    "date": "2023-08-31"
                },
                {
                    "epss": "0.91199000",
                    "percentile": "0.98475000",
                    "date": "2023-08-30"
                },
                {
                    "epss": "0.91199000",
                    "percentile": "0.98474000",
                    "date": "2023-08-29"
                },
                {
                    "epss": "0.91199000",
                    "percentile": "0.98474000",
                    "date": "2023-08-28"
                },
                {
                    "epss": "0.91199000",
                    "percentile": "0.98478000",
                    "date": "2023-08-27"
                },
                {
                    "epss": "0.91199000",
                    "percentile": "0.98477000",
                    "date": "2023-08-26"
                },
                {
                    "epss": "0.91199000",
                    "percentile": "0.98476000",
                    "date": "2023-08-25"
                },
                {
                    "epss": "0.91199000",
                    "percentile": "0.98476000",
                    "date": "2023-08-24"
                },
                {
                    "epss": "0.91199000",
                    "percentile": "0.98475000",
                    "date": "2023-08-23"
                },
                {
                    "epss": "0.91199000",
                    "percentile": "0.98473000",
                    "date": "2023-08-22"
                },
                 {
                    "epss": "0.911990000",
                    "percentile": "0.984710000",
                    "date": "2023-08-21"
                },
                {
                    "epss": "0.91199000",
                    "percentile": "0.98471000",
                    "date": "2023-08-20"
                },
                {
                    "epss": "0.91199000",
                    "percentile": "0.98470000",
                    "date": "2023-08-19"
                },
                {
                    "epss": "0.91199000",
                    "percentile": "0.98469000",
                    "date": "2023-08-18"
                },
                {
                    "epss": "0.91199000",
                    "percentile": "0.98468000",
                    "date": "2023-08-17"
                },
                {
                    "epss": "0.91199000",
                    "percentile": "0.98466000",
                    "date": "2023-08-16"
                },
                {
                    "epss": "0.91199000",
                    "percentile": "0.98464000",
                    "date": "2023-08-14"
                },
                {
                    "epss": "0.91199000",
                    "percentile": "0.98463000",
                    "date": "2023-08-13"
                },
                {
                    "epss": "0.91199000",
                    "percentile": "0.98463000",
                    "date": "2023-08-12"
                },
                {
                    "epss": "0.91199000",
                    "percentile": "0.98461000",
                    "date": "2023-08-11"
                },
                {
                    "epss": "0.91199000",
                    "percentile": "0.98457000",
                    "date": "2023-08-09"
                },
                {
                    "epss": "0.91199000",
                    "percentile": "0.98450000",
                    "date": "2023-08-06"
                },
                {
                    "epss": "0.91199000",
                    "percentile": "0.98449000",
                    "date": "2023-08-05"
                },
                {
                    "epss": "0.04687000",
                    "percentile": "0.91516000",
                    "date": "2023-08-01"
                },
                {
                    "epss": "0.04687000",
                    "percentile": "0.91521000",
                    "date": "2023-07-31"
                },
                {
                    "epss": "0.04687000",
                    "percentile": "0.91517000",
                    "date": "2023-07-30"
                },
                {
                    "epss": "0.04687000",
                    "percentile": "0.91522000",
                    "date": "2023-07-29"
                },
                {
                    "epss": "0.02931000",
                    "percentile": "0.89455000",
                    "date": "2023-07-28"
                },
                {
                    "epss": "0.02931000",
                    "percentile": "0.89467000",
                    "date": "2023-07-27"
                },
                {
                    "epss": "0.02931000",
                    "percentile": "0.89464000",
                    "date": "2023-07-26"
                },
                {
                    "epss": "0.02931000",
                    "percentile": "0.89463000",
                    "date": "2023-07-25"
                },
                {
                    "epss": "0.02931000",
                    "percentile": "0.89461000",
                    "date": "2023-07-24"
                },
                {
                    "epss": "0.02931000",
                    "percentile": "0.89465000",
                    "date": "2023-07-23"
                },
                {
                    "epss": "0.02931000",
                    "percentile": "0.89469000",
                    "date": "2023-07-22"
                },
                {
                    "epss": "0.02221000",
                    "percentile": "0.87993000",
                    "date": "2023-07-21"
                },
                {
                    "epss": "0.02221000",
                    "percentile": "0.87982000",
                    "date": "2023-07-20"
                }
    ]            
}

==> CVE/JSON/CVE-2023-42793.json <==
{
            "time-series": [
                {
                    "epss": "0.970430000",
                    "percentile": "0.997690000",
                    "date": "2024-06-30"
                },
                {
                    "epss": "0.97043000",
                    "percentile": "0.99769000",
                    "date": "2024-06-29"
                },
                {
                    "epss": "0.97043000",
                    "percentile": "0.99765000",
                    "date": "2024-06-28"
                },
                {
                    "epss": "0.97043000",
                    "percentile": "0.99765000",
                    "date": "2024-06-27"
                },
                {
                    "epss": "0.97043000",
                    "percentile": "0.99765000",
                    "date": "2024-06-26"
                },
                {
                    "epss": "0.97043000",
                    "percentile": "0.99765000",
                    "date": "2024-06-25"
                },
                {
                    "epss": "0.97043000",
                    "percentile": "0.99765000",
                    "date": "2024-06-24"
                },
                {
                    "epss": "0.97043000",
                    "percentile": "0.99765000",
                    "date": "2024-06-23"
                },
                {
                    "epss": "0.97043000",
                    "percentile": "0.99764000",
                    "date": "2024-06-22"
                },
                {
                    "epss": "0.97043000",
                    "percentile": "0.99764000",
                    "date": "2024-06-21"
                },
                {
                    "epss": "0.97043000",
                    "percentile": "0.99763000",
                    "date": "2024-06-20"
                },
                {
                    "epss": "0.97043000",
                    "percentile": "0.99763000",
                    "date": "2024-06-19"
                },
                {
                    "epss": "0.97043000",
                    "percentile": "0.99763000",
                    "date": "2024-06-18"
                },
                {
                    "epss": "0.97043000",
                    "percentile": "0.99762000",
                    "date": "2024-06-17"
                },
                {
                    "epss": "0.97043000",
                    "percentile": "0.99762000",
                    "date": "2024-06-16"
                },
                {
                    "epss": "0.97043000",
                    "percentile": "0.99761000",
                    "date": "2024-06-15"
                },
                {
                    "epss": "0.97043000",
                    "percentile": "0.99761000",
                    "date": "2024-06-14"
                },
                {
                    "epss": "0.97043000",
                    "percentile": "0.99760000",
                    "date": "2024-06-13"
                },
                {
                    "epss": "0.97043000",
                    "percentile": "0.99760000",
                    "date": "2024-06-12"
                },
                {
                    "epss": "0.97043000",
                    "percentile": "0.99760000",
                    "date": "2024-06-11"
                },
                {
                    "epss": "0.97043000",
                    "percentile": "0.99760000",
                    "date": "2024-06-10"
                },
                {
                    "epss": "0.97043000",
                    "percentile": "0.99760000",
                    "date": "2024-06-09"
                },
                {
                    "epss": "0.97043000",
                    "percentile": "0.99760000",
                    "date": "2024-06-08"
                },
                {
                    "epss": "0.97043000",
                    "percentile": "0.99760000",
                    "date": "2024-06-07"
                },
                {
                    "epss": "0.97043000",
                    "percentile": "0.99760000",
                    "date": "2024-06-06"
                },
                {
                    "epss": "0.97043000",
                    "percentile": "0.99757000",
                    "date": "2024-06-05"
                },
                {
                    "epss": "0.97043000",
                    "percentile": "0.99760000",
                    "date": "2024-06-04"
                },
                {
                    "epss": "0.97043000",
                    "percentile": "0.99760000",
                    "date": "2024-06-03"
                },
                {
                    "epss": "0.97043000",
                    "percentile": "0.99759000",
                    "date": "2024-06-02"
                },
                {
                    "epss": "0.97043000",
                    "percentile": "0.99759000",
                    "date": "2024-06-01"
                },
                {
                    "epss": "0.970430000",
                    "percentile": "0.997590000",
                    "date": "2024-05-31"
                },
                {
                    "epss": "0.97094000",
                    "percentile": "0.99779000",
                    "date": "2024-05-30"
                },
                {
                    "epss": "0.97094000",
                    "percentile": "0.99778000",
                    "date": "2024-05-29"
                },
                {
                    "epss": "0.97094000",
                    "percentile": "0.99778000",
                    "date": "2024-05-28"
                },
                {
                    "epss": "0.97094000",
                    "percentile": "0.99778000",
                    "date": "2024-05-27"
                },
                {
                    "epss": "0.97094000",
                    "percentile": "0.99778000",
                    "date": "2024-05-26"
                },
                {
                    "epss": "0.97094000",
                    "percentile": "0.99778000",
                    "date": "2024-05-25"
                },
                {
                    "epss": "0.97094000",
                    "percentile": "0.99777000",
                    "date": "2024-05-24"
                },
                {
                    "epss": "0.97094000",
                    "percentile": "0.99777000",
                    "date": "2024-05-23"
                },
                {
                    "epss": "0.97094000",
                    "percentile": "0.99778000",
                    "date": "2024-05-22"
                },
                {
                    "epss": "0.97094000",
                    "percentile": "0.99778000",
                    "date": "2024-05-21"
                },
                {
                    "epss": "0.97094000",
                    "percentile": "0.99778000",
                    "date": "2024-05-20"
                },
                {
                    "epss": "0.97094000",
                    "percentile": "0.99777000",
                    "date": "2024-05-19"
                },
                {
                    "epss": "0.97094000",
                    "percentile": "0.99777000",
                    "date": "2024-05-18"
                },
                {
                    "epss": "0.97094000",
                    "percentile": "0.99776000",
                    "date": "2024-05-17"
                },
                {
                    "epss": "0.97094000",
                    "percentile": "0.99775000",
                    "date": "2024-05-16"
                },
                {
                    "epss": "0.97094000",
                    "percentile": "0.99775000",
                    "date": "2024-05-15"
                },
                {
                    "epss": "0.97094000",
                    "percentile": "0.99775000",
                    "date": "2024-05-14"
                },
                {
                    "epss": "0.97094000",
                    "percentile": "0.99774000",
                    "date": "2024-05-13"
                },
                {
                    "epss": "0.97094000",
                    "percentile": "0.99774000",
                    "date": "2024-05-12"
                },
                {
                    "epss": "0.97094000",
                    "percentile": "0.99774000",
                    "date": "2024-05-11"
                },
                {
                    "epss": "0.97094000",
                    "percentile": "0.99774000",
                    "date": "2024-05-10"
                },
                {
                    "epss": "0.97094000",
                    "percentile": "0.99773000",
                    "date": "2024-05-09"
                },
                {
                    "epss": "0.97094000",
                    "percentile": "0.99774000",
                    "date": "2024-05-08"
                },
                {
                    "epss": "0.97094000",
                    "percentile": "0.99773000",
                    "date": "2024-05-07"
                },
                {
                    "epss": "0.97104000",
                    "percentile": "0.99776000",
                    "date": "2024-05-06"
                },
                {
                    "epss": "0.97104000",
                    "percentile": "0.99776000",
                    "date": "2024-05-05"
                },
                {
                    "epss": "0.97104000",
                    "percentile": "0.99776000",
                    "date": "2024-05-04"
                },
                {
                    "epss": "0.97104000",
                    "percentile": "0.99775000",
                    "date": "2024-05-03"
                },
                {
                    "epss": "0.97104000",
                    "percentile": "0.99774000",
                    "date": "2024-05-02"
                },
                {
                    "epss": "0.971040000",
                    "percentile": "0.997740000",
                    "date": "2024-05-01"
                },
                {
                    "epss": "0.97104000",
                    "percentile": "0.99773000",
                    "date": "2024-04-30"
                },
                {
                    "epss": "0.97104000",
                    "percentile": "0.99774000",
                    "date": "2024-04-29"
                },
                {
                    "epss": "0.97104000",
                    "percentile": "0.99773000",
                    "date": "2024-04-28"
                },
                {
                    "epss": "0.97104000",
                    "percentile": "0.99774000",
                    "date": "2024-04-27"
                },
                {
                    "epss": "0.97071000",
                    "percentile": "0.99761000",
                    "date": "2024-04-26"
                },
                {
                    "epss": "0.97071000",
                    "percentile": "0.99761000",
                    "date": "2024-04-25"
                },
                {
                    "epss": "0.97071000",
                    "percentile": "0.99760000",
                    "date": "2024-04-24"
                },
                {
                    "epss": "0.97071000",
                    "percentile": "0.99760000",
                    "date": "2024-04-23"
                },
                {
                    "epss": "0.97071000",
                    "percentile": "0.99759000",
                    "date": "2024-04-22"
                },
                {
                    "epss": "0.97071000",
                    "percentile": "0.99759000",
                    "date": "2024-04-21"
                },
                {
                    "epss": "0.97071000",
                    "percentile": "0.99759000",
                    "date": "2024-04-20"
                },
                {
                    "epss": "0.97071000",
                    "percentile": "0.99759000",
                    "date": "2024-04-19"
                },
                {
                    "epss": "0.97071000",
                    "percentile": "0.99759000",
                    "date": "2024-04-18"
                },
                {
                    "epss": "0.97071000",
                    "percentile": "0.99759000",
                    "date": "2024-04-17"
                },
                {
                    "epss": "0.97071000",
                    "percentile": "0.99758000",
                    "date": "2024-04-16"
                },
                {
                    "epss": "0.97071000",
                    "percentile": "0.99758000",
                    "date": "2024-04-15"
                },
                {
                    "epss": "0.97071000",
                    "percentile": "0.99757000",
                    "date": "2024-04-14"
                },
                {
                    "epss": "0.97071000",
                    "percentile": "0.99757000",
                    "date": "2024-04-13"
                },
                {
                    "epss": "0.97071000",
                    "percentile": "0.99757000",
                    "date": "2024-04-12"
                },
                {
                    "epss": "0.97071000",
                    "percentile": "0.99756000",
                    "date": "2024-04-11"
                },
                {
                    "epss": "0.97071000",
                    "percentile": "0.99755000",
                    "date": "2024-04-10"
                },
                {
                    "epss": "0.97071000",
                    "percentile": "0.99753000",
                    "date": "2024-04-09"
                },
                {
                    "epss": "0.97071000",
                    "percentile": "0.99752000",
                    "date": "2024-04-08"
                },
                {
                    "epss": "0.97071000",
                    "percentile": "0.99753000",
                    "date": "2024-04-07"
                },
                {
                    "epss": "0.97071000",
                    "percentile": "0.99753000",
                    "date": "2024-04-06"
                },
                {
                    "epss": "0.97071000",
                    "percentile": "0.99754000",
                    "date": "2024-04-05"
                },
                {
                    "epss": "0.97071000",
                    "percentile": "0.99755000",
                    "date": "2024-04-04"
                },
                {
                    "epss": "0.97071000",
                    "percentile": "0.99754000",
                    "date": "2024-04-03"
                },
                {
                    "epss": "0.97071000",
                    "percentile": "0.99753000",
                    "date": "2024-04-02"
                },
                {
                    "epss": "0.970710000",
                    "percentile": "0.997530000",
                    "date": "2024-04-01"
                },
                {
                    "epss": "0.97071000",
                    "percentile": "0.99753000",
                    "date": "2024-03-31"
                },
                {
                    "epss": "0.97071000",
                    "percentile": "0.99753000",
                    "date": "2024-03-30"
                },
                {
                    "epss": "0.97071000",
                    "percentile": "0.99752000",
                    "date": "2024-03-29"
                },
                {
                    "epss": "0.97071000",
                    "percentile": "0.99752000",
                    "date": "2024-03-28"
                },
                {
                    "epss": "0.97071000",
                    "percentile": "0.99751000",
                    "date": "2024-03-27"
                },
                {
                    "epss": "0.97071000",
                    "percentile": "0.99751000",
                    "date": "2024-03-26"
                },
                {
                    "epss": "0.97093000",
                    "percentile": "0.99758000",
                    "date": "2024-03-25"
                },
                {
                    "epss": "0.97093000",
                    "percentile": "0.99758000",
                    "date": "2024-03-24"
                },
                {
                    "epss": "0.97093000",
                    "percentile": "0.99758000",
                    "date": "2024-03-23"
                },
                {
                    "epss": "0.97093000",
                    "percentile": "0.99759000",
                    "date": "2024-03-22"
                },
                {
                    "epss": "0.97093000",
                    "percentile": "0.99759000",
                    "date": "2024-03-21"
                },
                {
                    "epss": "0.97093000",
                    "percentile": "0.99759000",
                    "date": "2024-03-20"
                },
                {
                    "epss": "0.97093000",
                    "percentile": "0.99759000",
                    "date": "2024-03-19"
                },
                {
                    "epss": "0.97093000",
                    "percentile": "0.99757000",
                    "date": "2024-03-18"
                },
                {
                    "epss": "0.97093000",
                    "percentile": "0.99757000",
                    "date": "2024-03-17"
                },
                {
                    "epss": "0.97093000",
                    "percentile": "0.99757000",
                    "date": "2024-03-16"
                },
                {
                    "epss": "0.97093000",
                    "percentile": "0.99757000",
                    "date": "2024-03-15"
                },
                {
                    "epss": "0.97345000",
                    "percentile": "0.99885000",
                    "date": "2024-03-14"
                },
                {
                    "epss": "0.97345000",
                    "percentile": "0.99884000",
                    "date": "2024-03-13"
                },
                {
                    "epss": "0.97345000",
                    "percentile": "0.99884000",
                    "date": "2024-03-12"
                },
                {
                    "epss": "0.97345000",
                    "percentile": "0.99885000",
                    "date": "2024-03-11"
                },
                {
                    "epss": "0.97345000",
                    "percentile": "0.99885000",
                    "date": "2024-03-10"
                },
                {
                    "epss": "0.97345000",
                    "percentile": "0.99884000",
                    "date": "2024-03-09"
                },
                {
                    "epss": "0.97345000",
                    "percentile": "0.99884000",
                    "date": "2024-03-08"
                },
                {
                    "epss": "0.97345000",
                    "percentile": "0.99884000",
                    "date": "2024-03-07"
                },
                {
                    "epss": "0.97345000",
                    "percentile": "0.99884000",
                    "date": "2024-03-06"
                },
                {
                    "epss": "0.97345000",
                    "percentile": "0.99883000",
                    "date": "2024-03-05"
                },
                {
                    "epss": "0.97345000",
                    "percentile": "0.99883000",
                    "date": "2024-03-04"
                },
                {
                    "epss": "0.97345000",
                    "percentile": "0.99882000",
                    "date": "2024-03-03"
                },
                {
                    "epss": "0.973450000",
                    "percentile": "0.998820000",
                    "date": "2024-03-02"
                },
                {
                    "epss": "0.97345000",
                    "percentile": "0.99882000",
                    "date": "2024-03-01"
                },
                {
                    "epss": "0.97294000",
                    "percentile": "0.99852000",
                    "date": "2024-02-29"
                },
                {
                    "epss": "0.97294000",
                    "percentile": "0.99851000",
                    "date": "2024-02-28"
                },
                {
                    "epss": "0.97294000",
                    "percentile": "0.99851000",
                    "date": "2024-02-27"
                },
                {
                    "epss": "0.97294000",
                    "percentile": "0.99851000",
                    "date": "2024-02-26"
                },
                {
                    "epss": "0.97294000",
                    "percentile": "0.99850000",
                    "date": "2024-02-25"
                },
                {
                    "epss": "0.97294000",
                    "percentile": "0.99850000",
                    "date": "2024-02-24"
                },
                {
                    "epss": "0.97294000",
                    "percentile": "0.99850000",
                    "date": "2024-02-23"
                },
                {
                    "epss": "0.97294000",
                    "percentile": "0.99850000",
                    "date": "2024-02-22"
                },
                {
                    "epss": "0.97313000",
                    "percentile": "0.99860000",
                    "date": "2024-02-21"
                },
                {
                    "epss": "0.97313000",
                    "percentile": "0.99859000",
                    "date": "2024-02-20"
                },
                {
                    "epss": "0.97313000",
                    "percentile": "0.99859000",
                    "date": "2024-02-19"
                },
                {
                    "epss": "0.97313000",
                    "percentile": "0.99859000",
                    "date": "2024-02-18"
                },
                {
                    "epss": "0.97313000",
                    "percentile": "0.99859000",
                    "date": "2024-02-17"
                },
                {
                    "epss": "0.97313000",
                    "percentile": "0.99858000",
                    "date": "2024-02-16"
                },
                {
                    "epss": "0.97313000",
                    "percentile": "0.99858000",
                    "date": "2024-02-15"
                },
                {
                    "epss": "0.97313000",
                    "percentile": "0.99857000",
                    "date": "2024-02-14"
                },
                {
                    "epss": "0.97313000",
                    "percentile": "0.99857000",
                    "date": "2024-02-13"
                },
                {
                    "epss": "0.97313000",
                    "percentile": "0.99857000",
                    "date": "2024-02-12"
                },
                {
                    "epss": "0.97313000",
                    "percentile": "0.99857000",
                    "date": "2024-02-11"
                },
                {
                    "epss": "0.97313000",
                    "percentile": "0.99857000",
                    "date": "2024-02-10"
                },
                {
                    "epss": "0.97313000",
                    "percentile": "0.99858000",
                    "date": "2024-02-09"
                },
                {
                    "epss": "0.97313000",
                    "percentile": "0.99846000",
                    "date": "2024-02-08"
                },
                {
                    "epss": "0.97313000",
                    "percentile": "0.99846000",
                    "date": "2024-02-07"
                },
                {
                    "epss": "0.97326000",
                    "percentile": "0.99868000",
                    "date": "2024-02-06"
                },
                {
                    "epss": "0.97326000",
                    "percentile": "0.99868000",
                    "date": "2024-02-05"
                },
                {
                    "epss": "0.97326000",
                    "percentile": "0.99868000",
                    "date": "2024-02-04"
                },
                {
                    "epss": "0.97326000",
                    "percentile": "0.99868000",
                    "date": "2024-02-03"
                },
                {
                    "epss": "0.97326000",
                    "percentile": "0.99869000",
                    "date": "2024-02-02"
                },
                {
                    "epss": "0.973260000",
                    "percentile": "0.998690000",
                    "date": "2024-02-01"
                },
                {
                    "epss": "0.97326000",
                    "percentile": "0.99869000",
                    "date": "2024-01-31"
                },
                {
                    "epss": "0.97326000",
                    "percentile": "0.99869000",
                    "date": "2024-01-30"
                },
                {
                    "epss": "0.97326000",
                    "percentile": "0.99869000",
                    "date": "2024-01-29"
                },
                {
                    "epss": "0.97326000",
                    "percentile": "0.99869000",
                    "date": "2024-01-28"
                },
                {
                    "epss": "0.97326000",
                    "percentile": "0.99869000",
                    "date": "2024-01-27"
                },
                {
                    "epss": "0.97326000",
                    "percentile": "0.99869000",
                    "date": "2024-01-26"
                },
                {
                    "epss": "0.97326000",
                    "percentile": "0.99869000",
                    "date": "2024-01-25"
                },
                {
                    "epss": "0.97326000",
                    "percentile": "0.99869000",
                    "date": "2024-01-24"
                },
                {
                    "epss": "0.97326000",
                    "percentile": "0.99869000",
                    "date": "2024-01-23"
                },
                {
                    "epss": "0.97326000",
                    "percentile": "0.99868000",
                    "date": "2024-01-22"
                },
                {
                    "epss": "0.97283000",
                    "percentile": "0.99838000",
                    "date": "2024-01-21"
                },
                {
                    "epss": "0.97283000",
                    "percentile": "0.99838000",
                    "date": "2024-01-20"
                },
                {
                    "epss": "0.97283000",
                    "percentile": "0.99838000",
                    "date": "2024-01-19"
                },
                {
                    "epss": "0.97283000",
                    "percentile": "0.99838000",
                    "date": "2024-01-18"
                },
                {
                    "epss": "0.97283000",
                    "percentile": "0.99837000",
                    "date": "2024-01-17"
                },
                {
                    "epss": "0.97283000",
                    "percentile": "0.99837000",
                    "date": "2024-01-16"
                },
                {
                    "epss": "0.97283000",
                    "percentile": "0.99836000",
                    "date": "2024-01-15"
                },
                {
                    "epss": "0.97283000",
                    "percentile": "0.99836000",
                    "date": "2024-01-14"
                },
                {
                    "epss": "0.97283000",
                    "percentile": "0.99836000",
                    "date": "2024-01-13"
                },
                {
                    "epss": "0.97283000",
                    "percentile": "0.99836000",
                    "date": "2024-01-12"
                },
                {
                    "epss": "0.97283000",
                    "percentile": "0.99836000",
                    "date": "2024-01-11"
                },
                {
                    "epss": "0.97283000",
                    "percentile": "0.99836000",
                    "date": "2024-01-10"
                },
                {
                    "epss": "0.97283000",
                    "percentile": "0.99836000",
                    "date": "2024-01-09"
                },
                {
                    "epss": "0.97283000",
                    "percentile": "0.99835000",
                    "date": "2024-01-08"
                },
                {
                    "epss": "0.97283000",
                    "percentile": "0.99835000",
                    "date": "2024-01-07"
                },
                {
                    "epss": "0.97283000",
                    "percentile": "0.99835000",
                    "date": "2024-01-06"
                },
                {
                    "epss": "0.97283000",
                    "percentile": "0.99835000",
                    "date": "2024-01-05"
                },
                {
                    "epss": "0.97283000",
                    "percentile": "0.99835000",
                    "date": "2024-01-04"
                },
                {
                    "epss": "0.97287000",
                    "percentile": "0.99838000",
                    "date": "2024-01-03"
                },
                {
                    "epss": "0.972870000",
                    "percentile": "0.998380000",
                    "date": "2024-01-02"
                },
                {
                    "epss": "0.97287000",
                    "percentile": "0.99838000",
                    "date": "2024-01-01"
                },
                {
                    "epss": "0.97287000",
                    "percentile": "0.99838000",
                    "date": "2023-12-31"
                },
                {
                    "epss": "0.97287000",
                    "percentile": "0.99838000",
                    "date": "2023-12-30"
                },
                {
                    "epss": "0.97287000",
                    "percentile": "0.99840000",
                    "date": "2023-12-29"
                },
                {
                    "epss": "0.97287000",
                    "percentile": "0.99840000",
                    "date": "2023-12-28"
                },
                {
                    "epss": "0.97287000",
                    "percentile": "0.99840000",
                    "date": "2023-12-27"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99820000",
                    "date": "2023-12-26"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99820000",
                    "date": "2023-12-25"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99819000",
                    "date": "2023-12-24"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99819000",
                    "date": "2023-12-23"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99819000",
                    "date": "2023-12-22"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99819000",
                    "date": "2023-12-21"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99818000",
                    "date": "2023-12-20"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99819000",
                    "date": "2023-12-19"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99819000",
                    "date": "2023-12-18"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99818000",
                    "date": "2023-12-17"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99818000",
                    "date": "2023-12-16"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99818000",
                    "date": "2023-12-15"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99818000",
                    "date": "2023-12-14"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99818000",
                    "date": "2023-12-13"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99817000",
                    "date": "2023-12-12"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99817000",
                    "date": "2023-12-11"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99817000",
                    "date": "2023-12-10"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99816000",
                    "date": "2023-12-09"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99816000",
                    "date": "2023-12-08"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99815000",
                    "date": "2023-12-07"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99815000",
                    "date": "2023-12-06"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99815000",
                    "date": "2023-12-05"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99815000",
                    "date": "2023-12-04"
                },
                {
                    "epss": "0.972640000",
                    "percentile": "0.998140000",
                    "date": "2023-12-03"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99814000",
                    "date": "2023-12-02"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99813000",
                    "date": "2023-12-01"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99813000",
                    "date": "2023-11-30"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99813000",
                    "date": "2023-11-29"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99813000",
                    "date": "2023-11-28"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99813000",
                    "date": "2023-11-27"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99813000",
                    "date": "2023-11-26"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99812000",
                    "date": "2023-11-25"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99812000",
                    "date": "2023-11-24"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99813000",
                    "date": "2023-11-23"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99812000",
                    "date": "2023-11-22"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99812000",
                    "date": "2023-11-20"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99812000",
                    "date": "2023-11-19"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99811000",
                    "date": "2023-11-18"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99813000",
                    "date": "2023-11-17"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99813000",
                    "date": "2023-11-16"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99812000",
                    "date": "2023-11-15"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99812000",
                    "date": "2023-11-14"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99812000",
                    "date": "2023-11-13"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99811000",
                    "date": "2023-11-12"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99810000",
                    "date": "2023-11-11"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99810000",
                    "date": "2023-11-10"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99810000",
                    "date": "2023-11-09"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99809000",
                    "date": "2023-11-08"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99795000",
                    "date": "2023-11-07"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99794000",
                    "date": "2023-11-06"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99793000",
                    "date": "2023-11-05"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99793000",
                    "date": "2023-11-03"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99792000",
                    "date": "2023-11-02"
                },
                {
                    "epss": "0.972640000",
                    "percentile": "0.997920000",
                    "date": "2023-11-01"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99792000",
                    "date": "2023-10-31"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99792000",
                    "date": "2023-10-30"
                },
                {
                    "epss": "0.97264000",
                    "percentile": "0.99792000",
                    "date": "2023-10-29"
                },
                {
                    "epss": "0.97249000",
                    "percentile": "0.99783000",
                    "date": "2023-10-28"
                },
                {
                    "epss": "0.97249000",
                    "percentile": "0.99783000",
                    "date": "2023-10-27"
                },
                {
                    "epss": "0.97249000",
                    "percentile": "0.99782000",
                    "date": "2023-10-26"
                },
                {
                    "epss": "0.97249000",
                    "percentile": "0.99781000",
                    "date": "2023-10-25"
                },
                {
                    "epss": "0.97249000",
                    "percentile": "0.99781000",
                    "date": "2023-10-24"
                },
                {
                    "epss": "0.97249000",
                    "percentile": "0.99781000",
                    "date": "2023-10-23"
                },
                {
                    "epss": "0.97249000",
                    "percentile": "0.99781000",
                    "date": "2023-10-22"
                },
                {
                    "epss": "0.97249000",
                    "percentile": "0.99781000",
                    "date": "2023-10-21"
                },
                {
                    "epss": "0.97209000",
                    "percentile": "0.99759000",
                    "date": "2023-10-20"
                },
                {
                    "epss": "0.97209000",
                    "percentile": "0.99758000",
                    "date": "2023-10-19"
                },
                {
                    "epss": "0.97209000",
                    "percentile": "0.99758000",
                    "date": "2023-10-18"
                },
                {
                    "epss": "0.97209000",
                    "percentile": "0.99758000",
                    "date": "2023-10-17"
                },
                {
                    "epss": "0.97209000",
                    "percentile": "0.99758000",
                    "date": "2023-10-16"
                },
                {
                    "epss": "0.97209000",
                    "percentile": "0.99758000",
                    "date": "2023-10-15"
                },
                {
                    "epss": "0.97209000",
                    "percentile": "0.99758000",
                    "date": "2023-10-14"
                },
                {
                    "epss": "0.97209000",
                    "percentile": "0.99758000",
                    "date": "2023-10-13"
                },
                {
                    "epss": "0.97209000",
                    "percentile": "0.99758000",
                    "date": "2023-10-12"
                },
                {
                    "epss": "0.97209000",
                    "percentile": "0.99757000",
                    "date": "2023-10-11"
                },
                {
                    "epss": "0.97209000",
                    "percentile": "0.99757000",
                    "date": "2023-10-10"
                },
                {
                    "epss": "0.97209000",
                    "percentile": "0.99756000",
                    "date": "2023-10-09"
                },
                {
                    "epss": "0.68978000",
                    "percentile": "0.97596000",
                    "date": "2023-10-03"
                },
                {
                    "epss": "0.68159000",
                    "percentile": "0.97580000",
                    "date": "2023-10-02"
                },
                {
                    "epss": "0.68159000",
                    "percentile": "0.97576000",
                    "date": "2023-10-01"
                },
                {
                    "epss": "0.68159000",
                    "percentile": "0.97574000",
                    "date": "2023-09-30"
                },
                {
                    "epss": "0.80082000",
                    "percentile": "0.97917000",
                    "date": "2023-09-29"
                },
                {
                    "epss": "0.05887000",
                    "percentile": "0.92533000",
                    "date": "2023-09-28"
                },
                {
                    "epss": "0.000910000",
                    "percentile": "0.382880000",
                    "date": "2023-09-27"
                },
                {
                    "epss": "0.00091000",
                    "percentile": "0.38269000",
                    "date": "2023-09-26"
                },
                {
                    "epss": "0.00091000",
                    "percentile": "0.38285000",
                    "date": "2023-09-25"
                },
                {
                    "epss": "0.00091000",
                    "percentile": "0.38301000",
                    "date": "2023-09-23"
                },
                {
                    "epss": "0.00043000",
                    "percentile": "0.07185000",
                    "date": "2023-09-21"
                },
                {
                    "epss": "0.00043000",
                    "percentile": "0.07201000",
                    "date": "2023-09-20"
                }                
            ]
}

==> CVE/JSON/CVE-2023-46604.json <==
{
            "time-series": [
                {
                    "epss": "0.963890000",
                    "percentile": "0.995790000",
                    "date": "2024-06-30"
                },
                {
                    "epss": "0.96389000",
                    "percentile": "0.99577000",
                    "date": "2024-06-29"
                },
                {
                    "epss": "0.96389000",
                    "percentile": "0.99575000",
                    "date": "2024-06-28"
                },
                {
                    "epss": "0.93136000",
                    "percentile": "0.99074000",
                    "date": "2024-06-27"
                },
                {
                    "epss": "0.93136000",
                    "percentile": "0.99074000",
                    "date": "2024-06-26"
                },
                {
                    "epss": "0.93136000",
                    "percentile": "0.99072000",
                    "date": "2024-06-25"
                },
                {
                    "epss": "0.93136000",
                    "percentile": "0.99072000",
                    "date": "2024-06-24"
                },
                {
                    "epss": "0.93136000",
                    "percentile": "0.99072000",
                    "date": "2024-06-23"
                },
                {
                    "epss": "0.93136000",
                    "percentile": "0.99071000",
                    "date": "2024-06-22"
                },
                {
                    "epss": "0.93136000",
                    "percentile": "0.99072000",
                    "date": "2024-06-21"
                },
                {
                    "epss": "0.93136000",
                    "percentile": "0.99070000",
                    "date": "2024-06-20"
                },
                {
                    "epss": "0.93136000",
                    "percentile": "0.99069000",
                    "date": "2024-06-19"
                },
                {
                    "epss": "0.93136000",
                    "percentile": "0.99068000",
                    "date": "2024-06-18"
                },
                {
                    "epss": "0.93136000",
                    "percentile": "0.99068000",
                    "date": "2024-06-17"
                },
                {
                    "epss": "0.93136000",
                    "percentile": "0.99067000",
                    "date": "2024-06-16"
                },
                {
                    "epss": "0.93136000",
                    "percentile": "0.99067000",
                    "date": "2024-06-15"
                },
                {
                    "epss": "0.93136000",
                    "percentile": "0.99067000",
                    "date": "2024-06-14"
                },
                {
                    "epss": "0.93136000",
                    "percentile": "0.99065000",
                    "date": "2024-06-13"
                },
                {
                    "epss": "0.93136000",
                    "percentile": "0.99065000",
                    "date": "2024-06-12"
                },
                {
                    "epss": "0.93136000",
                    "percentile": "0.99063000",
                    "date": "2024-06-11"
                },
                {
                    "epss": "0.93136000",
                    "percentile": "0.99063000",
                    "date": "2024-06-10"
                },
                {
                    "epss": "0.93136000",
                    "percentile": "0.99061000",
                    "date": "2024-06-09"
                },
                {
                    "epss": "0.93136000",
                    "percentile": "0.99060000",                    "date": "2024-06-08"
                },
                {
                    "epss": "0.93136000",
                    "percentile": "0.99059000",
                    "date": "2024-06-07"
                },
                {
                    "epss": "0.93136000",
                    "percentile": "0.99058000",
                    "date": "2024-06-06"
                },
                {
                    "epss": "0.93136000",
                    "percentile": "0.99036000",
                    "date": "2024-06-05"
                },
                {
                    "epss": "0.93136000",
                    "percentile": "0.99053000",
                    "date": "2024-06-04"
                },
                {
                    "epss": "0.92279000",
                    "percentile": "0.98950000",
                    "date": "2024-06-03"
                },
                {
                    "epss": "0.92279000",
                    "percentile": "0.98949000",
                    "date": "2024-06-02"
                },
                {
                    "epss": "0.92279000",
                    "percentile": "0.98948000",
                    "date": "2024-06-01"
                },
                {
                    "epss": "0.922790000",
                    "percentile": "0.989480000",
                    "date": "2024-05-31"
                },
                {
                    "epss": "0.92279000",
                    "percentile": "0.98947000",
                    "date": "2024-05-30"
                },
                {
                    "epss": "0.92279000",
                    "percentile": "0.98946000",
                    "date": "2024-05-29"
                },
                {
                    "epss": "0.92279000",
                    "percentile": "0.98946000",
                    "date": "2024-05-28"
                },
                {
                    "epss": "0.92279000",
                    "percentile": "0.98945000",
                    "date": "2024-05-27"
                },
                {
                    "epss": "0.92279000",
                    "percentile": "0.98946000",
                    "date": "2024-05-26"
                },
                {
                    "epss": "0.92279000",
                    "percentile": "0.98948000",
                    "date": "2024-05-25"
                },
                {
                    "epss": "0.92279000",
                    "percentile": "0.98948000",
                    "date": "2024-05-24"
                },
                {
                    "epss": "0.92279000",
                    "percentile": "0.98948000",
                    "date": "2024-05-23"
                },
                {
                    "epss": "0.92279000",
                    "percentile": "0.98946000",
                    "date": "2024-05-22"
                },
                {
                    "epss": "0.92279000",
                    "percentile": "0.98945000",
                    "date": "2024-05-21"
                },
                {
                    "epss": "0.92279000",
                    "percentile": "0.98942000",
                    "date": "2024-05-20"
                },
                {
                    "epss": "0.92279000",
                    "percentile": "0.98942000",
                    "date": "2024-05-19"
                },
                {
                    "epss": "0.92279000",
                    "percentile": "0.98941000",
                    "date": "2024-05-18"
                },
                {
                    "epss": "0.92279000",
                    "percentile": "0.98938000",
                    "date": "2024-05-17"
                },
                {
                    "epss": "0.92279000",
                    "percentile": "0.98936000",
                    "date": "2024-05-16"
                },
                {
                    "epss": "0.92279000",
                    "percentile": "0.98934000",
                    "date": "2024-05-15"
                },
                {
                    "epss": "0.97273000",
                    "percentile": "0.99849000",
                    "date": "2024-05-14"
                },
                {
                    "epss": "0.97273000",
                    "percentile": "0.99849000",
                    "date": "2024-05-13"
                },
                {
                    "epss": "0.97273000",
                    "percentile": "0.99849000",
                    "date": "2024-05-12"
                },
                {
                    "epss": "0.97273000",
                    "percentile": "0.99849000",
                    "date": "2024-05-11"
                },
                {
                    "epss": "0.97273000",
                    "percentile": "0.99848000",
                    "date": "2024-05-10"
                },
                {
                    "epss": "0.97273000",
                    "percentile": "0.99848000",
                    "date": "2024-05-09"
                },
                {
                    "epss": "0.97273000",
                    "percentile": "0.99848000",
                    "date": "2024-05-08"
                },
                {
                    "epss": "0.97273000",
                    "percentile": "0.99848000",
                    "date": "2024-05-07"
                },
                {
                    "epss": "0.97273000",
                    "percentile": "0.99849000",
                    "date": "2024-05-06"
                },
                {
                    "epss": "0.97273000",
                    "percentile": "0.99849000",
                    "date": "2024-05-05"
                },
                {
                    "epss": "0.97273000",
                    "percentile": "0.99849000",
                    "date": "2024-05-04"
                },
                {
                    "epss": "0.97273000",
                    "percentile": "0.99849000",
                    "date": "2024-05-03"
                },
                {
                    "epss": "0.97248000",
                    "percentile": "0.99839000",
                    "date": "2024-05-02"
                },
                {
                    "epss": "0.972480000",
                    "percentile": "0.998390000",
                    "date": "2024-05-01"
                },
                {
                    "epss": "0.97248000",
                    "percentile": "0.99839000",
                    "date": "2024-04-30"
                },
                {
                    "epss": "0.97248000",
                    "percentile": "0.99840000",
                    "date": "2024-04-29"
                },
                {
                    "epss": "0.97248000",
                    "percentile": "0.99840000",
                    "date": "2024-04-28"
                },
                {
                    "epss": "0.97248000",
                    "percentile": "0.99840000",
                    "date": "2024-04-27"
                },
                {
                    "epss": "0.97248000",
                    "percentile": "0.99839000",
                    "date": "2024-04-26"
                },
                {
                    "epss": "0.97248000",
                    "percentile": "0.99838000",
                    "date": "2024-04-25"
                },
                {
                    "epss": "0.97248000",
                    "percentile": "0.99839000",
                    "date": "2024-04-24"
                },
                {
                    "epss": "0.97248000",
                    "percentile": "0.99838000",
                    "date": "2024-04-23"
                },
                {
                    "epss": "0.97248000",
                    "percentile": "0.99839000",
                    "date": "2024-04-22"
                },
                {
                    "epss": "0.97248000",
                    "percentile": "0.99838000",
                    "date": "2024-04-21"
                },
                {
                    "epss": "0.97248000",
                    "percentile": "0.99837000",
                    "date": "2024-04-20"
                },
                {
                    "epss": "0.97248000",
                    "percentile": "0.99837000",
                    "date": "2024-04-19"
                },
                {
                    "epss": "0.97248000",
                    "percentile": "0.99836000",
                    "date": "2024-04-18"
                },
                {
                    "epss": "0.97248000",
                    "percentile": "0.99835000",
                    "date": "2024-04-17"
                },
                {
                    "epss": "0.97248000",
                    "percentile": "0.99834000",
                    "date": "2024-04-16"
                },
                {
                    "epss": "0.97248000",
                    "percentile": "0.99834000",
                    "date": "2024-04-15"
                },
                {
                    "epss": "0.97248000",
                    "percentile": "0.99833000",
                    "date": "2024-04-14"
                },
                {
                    "epss": "0.97248000",
                    "percentile": "0.99834000",
                    "date": "2024-04-13"
                },
                {
                    "epss": "0.97248000",
                    "percentile": "0.99833000",
                    "date": "2024-04-12"
                },
                {
                    "epss": "0.97306000",
                    "percentile": "0.99861000",
                    "date": "2024-04-11"
                },
                {
                    "epss": "0.97306000",
                    "percentile": "0.99860000",
                    "date": "2024-04-10"
                },
                {
                    "epss": "0.97306000",
                    "percentile": "0.99860000",
                    "date": "2024-04-09"
                },
                {
                    "epss": "0.97306000",
                    "percentile": "0.99860000",
                    "date": "2024-04-08"
                },
                {
                    "epss": "0.97306000",
                    "percentile": "0.99860000",
                    "date": "2024-04-07"
                },
                {
                    "epss": "0.97306000",
                    "percentile": "0.99860000",
                    "date": "2024-04-06"
                },
                {
                    "epss": "0.97306000",
                    "percentile": "0.99860000",
                    "date": "2024-04-05"
                },
                {
                    "epss": "0.97306000",
                    "percentile": "0.99859000",
                    "date": "2024-04-04"
                },
                {
                    "epss": "0.97306000",
                    "percentile": "0.99859000",
                    "date": "2024-04-03"
                },
                {
                    "epss": "0.97306000",
                    "percentile": "0.99859000",
                    "date": "2024-04-02"
                },
                {
                    "epss": "0.973060000",
                    "percentile": "0.998600000",
                    "date": "2024-04-01"
                },
                {
                    "epss": "0.97306000",
                    "percentile": "0.99860000",
                    "date": "2024-03-31"
                },
                {
                    "epss": "0.97306000",
                    "percentile": "0.99861000",
                    "date": "2024-03-30"
                },
                {
                    "epss": "0.97306000",
                    "percentile": "0.99861000",
                    "date": "2024-03-29"
                },
                {
                    "epss": "0.97306000",
                    "percentile": "0.99863000",
                    "date": "2024-03-28"
                },
                {
                    "epss": "0.97306000",
                    "percentile": "0.99863000",
                    "date": "2024-03-27"
                },
                {
                    "epss": "0.97306000",
                    "percentile": "0.99862000",
                    "date": "2024-03-26"
                },
                {
                    "epss": "0.97306000",
                    "percentile": "0.99863000",
                    "date": "2024-03-25"
                },
                {
                    "epss": "0.97306000",
                    "percentile": "0.99862000",
                    "date": "2024-03-24"
                },
                {
                    "epss": "0.97306000",
                    "percentile": "0.99862000",
                    "date": "2024-03-23"
                },
                {
                    "epss": "0.97306000",
                    "percentile": "0.99862000",
                    "date": "2024-03-22"
                },
                {
                    "epss": "0.97306000",
                    "percentile": "0.99861000",
                    "date": "2024-03-21"
                },
                {
                    "epss": "0.97306000",
                    "percentile": "0.99861000",
                    "date": "2024-03-20"
                },
                {
                    "epss": "0.97306000",
                    "percentile": "0.99861000",
                    "date": "2024-03-19"
                },
                {
                    "epss": "0.97306000",
                    "percentile": "0.99861000",
                    "date": "2024-03-18"
                },
                {
                    "epss": "0.97306000",
                    "percentile": "0.99861000",
                    "date": "2024-03-17"
                },
                {
                    "epss": "0.97306000",
                    "percentile": "0.99860000",
                    "date": "2024-03-16"
                },
                {
                    "epss": "0.97306000",
                    "percentile": "0.99860000",
                    "date": "2024-03-15"
                },
                {
                    "epss": "0.97273000",
                    "percentile": "0.99839000",
                    "date": "2024-03-14"
                },
                {
                    "epss": "0.97273000",
                    "percentile": "0.99839000",
                    "date": "2024-03-13"
                },
                {
                    "epss": "0.97273000",
                    "percentile": "0.99839000",
                    "date": "2024-03-12"
                },
                {
                    "epss": "0.97273000",
                    "percentile": "0.99839000",
                    "date": "2024-03-11"
                },
                {
                    "epss": "0.97273000",
                    "percentile": "0.99839000",
                    "date": "2024-03-10"
                },
                {
                    "epss": "0.97273000",
                    "percentile": "0.99838000",
                    "date": "2024-03-09"
                },
                {
                    "epss": "0.97273000",
                    "percentile": "0.99838000",
                    "date": "2024-03-08"
                },
                {
                    "epss": "0.97273000",
                    "percentile": "0.99839000",
                    "date": "2024-03-07"
                },
                {
                    "epss": "0.97273000",
                    "percentile": "0.99838000",
                    "date": "2024-03-06"
                },
                {
                    "epss": "0.97273000",
                    "percentile": "0.99838000",
                    "date": "2024-03-05"
                },
                {
                    "epss": "0.97273000",
                    "percentile": "0.99837000",
                    "date": "2024-03-04"
                },
                {
                    "epss": "0.97273000",
                    "percentile": "0.99837000",
                    "date": "2024-03-03"
                },
                {
                    "epss": "0.972730000",
                    "percentile": "0.998370000",
                    "date": "2024-03-02"
                },
                {
                    "epss": "0.97273000",
                    "percentile": "0.99837000",
                    "date": "2024-03-01"
                },
                {
                    "epss": "0.97273000",
                    "percentile": "0.99837000",
                    "date": "2024-02-29"
                },
                {
                    "epss": "0.97285000",
                    "percentile": "0.99844000",
                    "date": "2024-02-28"
                },
                {
                    "epss": "0.97285000",
                    "percentile": "0.99844000",
                    "date": "2024-02-27"
                },
                {
                    "epss": "0.97285000",
                    "percentile": "0.99843000",
                    "date": "2024-02-26"
                },
                {
                    "epss": "0.97285000",
                    "percentile": "0.99843000",
                    "date": "2024-02-25"
                },
                {
                    "epss": "0.97285000",
                    "percentile": "0.99843000",
                    "date": "2024-02-24"
                },
                {
                    "epss": "0.97285000",
                    "percentile": "0.99843000",
                    "date": "2024-02-23"
                },
                {
                    "epss": "0.97285000",
                    "percentile": "0.99844000",
                    "date": "2024-02-22"
                },
                {
                    "epss": "0.97285000",
                    "percentile": "0.99843000",
                    "date": "2024-02-21"
                },
                {
                    "epss": "0.97285000",
                    "percentile": "0.99843000",
                    "date": "2024-02-20"
                },
                {
                    "epss": "0.97285000",
                    "percentile": "0.99842000",
                    "date": "2024-02-19"
                },
                {
                    "epss": "0.97285000",
                    "percentile": "0.99842000",
                    "date": "2024-02-18"
                },
                {
                    "epss": "0.97285000",
                    "percentile": "0.99842000",
                    "date": "2024-02-17"
                },
                {
                    "epss": "0.97285000",
                    "percentile": "0.99842000",
                    "date": "2024-02-16"
                },
                {
                    "epss": "0.97285000",
                    "percentile": "0.99842000",
                    "date": "2024-02-15"
                },
                {
                    "epss": "0.97285000",
                    "percentile": "0.99840000",
                    "date": "2024-02-14"
                },
                {
                    "epss": "0.97285000",
                    "percentile": "0.99840000",
                    "date": "2024-02-13"
                },
                {
                    "epss": "0.97285000",
                    "percentile": "0.99840000",
                    "date": "2024-02-12"
                },
                {
                    "epss": "0.97285000",
                    "percentile": "0.99839000",
                    "date": "2024-02-11"
                },
                {
                    "epss": "0.97285000",
                    "percentile": "0.99840000",
                    "date": "2024-02-10"
                },
                {
                    "epss": "0.97285000",
                    "percentile": "0.99840000",
                    "date": "2024-02-09"
                },
                {
                    "epss": "0.97285000",
                    "percentile": "0.99827000",
                    "date": "2024-02-08"
                },
                {
                    "epss": "0.97285000",
                    "percentile": "0.99827000",
                    "date": "2024-02-07"
                },
                {
                    "epss": "0.97147000",
                    "percentile": "0.99763000",
                    "date": "2024-02-06"
                },
                {
                    "epss": "0.97147000",
                    "percentile": "0.99762000",
                    "date": "2024-02-05"
                },
                {
                    "epss": "0.97147000",
                    "percentile": "0.99761000",
                    "date": "2024-02-04"
                },
                {
                    "epss": "0.97147000",
                    "percentile": "0.99761000",
                    "date": "2024-02-03"
                },
                {
                    "epss": "0.97147000",
                    "percentile": "0.99762000",
                    "date": "2024-02-02"
                },
                {
                    "epss": "0.971470000",
                    "percentile": "0.997610000",
                    "date": "2024-02-01"
                },
                {
                    "epss": "0.97147000",
                    "percentile": "0.99762000",
                    "date": "2024-01-31"
                },
                {
                    "epss": "0.97147000",
                    "percentile": "0.99762000",
                    "date": "2024-01-30"
                },
                {
                    "epss": "0.97147000",
                    "percentile": "0.99762000",
                    "date": "2024-01-29"
                },
                {
                    "epss": "0.97147000",
                    "percentile": "0.99763000",
                    "date": "2024-01-28"
                },
                {
                    "epss": "0.97147000",
                    "percentile": "0.99763000",
                    "date": "2024-01-27"
                },
                {
                    "epss": "0.97147000",
                    "percentile": "0.99763000",
                    "date": "2024-01-26"
                },
                {
                    "epss": "0.97147000",
                    "percentile": "0.99763000",
                    "date": "2024-01-25"
                },
                {
                    "epss": "0.97147000",
                    "percentile": "0.99763000",
                    "date": "2024-01-24"
                },
                {
                    "epss": "0.97147000",
                    "percentile": "0.99762000",
                    "date": "2024-01-23"
                },
                {
                    "epss": "0.97147000",
                    "percentile": "0.99761000",
                    "date": "2024-01-22"
                },
                {
                    "epss": "0.97147000",
                    "percentile": "0.99759000",
                    "date": "2024-01-21"
                },
                {
                    "epss": "0.97147000",
                    "percentile": "0.99759000",
                    "date": "2024-01-20"
                },
                {
                    "epss": "0.97147000",
                    "percentile": "0.99759000",
                    "date": "2024-01-19"
                },
                {
                    "epss": "0.97147000",
                    "percentile": "0.99759000",
                    "date": "2024-01-18"
                },
                {
                    "epss": "0.97147000",
                    "percentile": "0.99759000",
                    "date": "2024-01-17"
                },
                {
                    "epss": "0.97147000",
                    "percentile": "0.99758000",
                    "date": "2024-01-16"
                },
                {
                    "epss": "0.97147000",
                    "percentile": "0.99759000",
                    "date": "2024-01-15"
                },
                {
                    "epss": "0.97147000",
                    "percentile": "0.99758000",
                    "date": "2024-01-14"
                },
                {
                    "epss": "0.97147000",
                    "percentile": "0.99758000",
                    "date": "2024-01-13"
                },
                {
                    "epss": "0.97147000",
                    "percentile": "0.99758000",
                    "date": "2024-01-12"
                },
                {
                    "epss": "0.97147000",
                    "percentile": "0.99758000",
                    "date": "2024-01-11"
                },
                {
                    "epss": "0.97147000",
                    "percentile": "0.99758000",
                    "date": "2024-01-10"
                },
                {
                    "epss": "0.97147000",
                    "percentile": "0.99758000",
                    "date": "2024-01-09"
                },
                {
                    "epss": "0.96805000",
                    "percentile": "0.99610000",
                    "date": "2024-01-08"
                },
                {
                    "epss": "0.96805000",
                    "percentile": "0.99611000",
                    "date": "2024-01-07"
                },
                {
                    "epss": "0.96805000",
                    "percentile": "0.99611000",
                    "date": "2024-01-06"
                },
                {
                    "epss": "0.96805000",
                    "percentile": "0.99610000",
                    "date": "2024-01-05"
                },
                {
                    "epss": "0.96805000",
                    "percentile": "0.99610000",
                    "date": "2024-01-04"
                },
                {
                    "epss": "0.96805000",
                    "percentile": "0.99609000",
                    "date": "2024-01-03"
                },
                {
                    "epss": "0.968050000",
                    "percentile": "0.996090000",
                    "date": "2024-01-02"
                },
                {
                    "epss": "0.96805000",
                    "percentile": "0.99609000",
                    "date": "2024-01-01"
                },
                {
                    "epss": "0.96805000",
                    "percentile": "0.99608000",
                    "date": "2023-12-31"
                },
                {
                    "epss": "0.96805000",
                    "percentile": "0.99608000",
                    "date": "2023-12-30"
                },
                {
                    "epss": "0.96805000",
                    "percentile": "0.99608000",
                    "date": "2023-12-29"
                },
                {
                    "epss": "0.96805000",
                    "percentile": "0.99607000",
                    "date": "2023-12-28"
                },
                {
                    "epss": "0.96805000",
                    "percentile": "0.99606000",
                    "date": "2023-12-27"
                },
                {
                    "epss": "0.96805000",
                    "percentile": "0.99606000",
                    "date": "2023-12-26"
                },
                {
                    "epss": "0.96805000",
                    "percentile": "0.99606000",
                    "date": "2023-12-25"
                },
                {
                    "epss": "0.96805000",
                    "percentile": "0.99606000",
                    "date": "2023-12-24"
                },
                {
                    "epss": "0.96805000",
                    "percentile": "0.99605000",
                    "date": "2023-12-23"
                },
                {
                    "epss": "0.96805000",
                    "percentile": "0.99605000",
                    "date": "2023-12-22"
                },
                {
                    "epss": "0.96805000",
                    "percentile": "0.99605000",
                    "date": "2023-12-21"
                },
                {
                    "epss": "0.96805000",
                    "percentile": "0.99605000",
                    "date": "2023-12-20"
                },
                {
                    "epss": "0.96805000",
                    "percentile": "0.99604000",
                    "date": "2023-12-19"
                },
                {
                    "epss": "0.96805000",
                    "percentile": "0.99605000",
                    "date": "2023-12-18"
                },
                {
                    "epss": "0.96805000",
                    "percentile": "0.99605000",
                    "date": "2023-12-17"
                },
                {
                    "epss": "0.96805000",
                    "percentile": "0.99605000",
                    "date": "2023-12-16"
                },
                {
                    "epss": "0.96805000",
                    "percentile": "0.99604000",
                    "date": "2023-12-15"
                },
                {
                    "epss": "0.96805000",
                    "percentile": "0.99603000",
                    "date": "2023-12-14"
                },
                {
                    "epss": "0.96805000",
                    "percentile": "0.99603000",
                    "date": "2023-12-13"
                },
                {
                    "epss": "0.96805000",
                    "percentile": "0.99602000",
                    "date": "2023-12-12"
                },
                {
                    "epss": "0.96805000",
                    "percentile": "0.99601000",
                    "date": "2023-12-11"
                },
                {
                    "epss": "0.96805000",
                    "percentile": "0.99601000",
                    "date": "2023-12-10"
                },
                {
                    "epss": "0.96805000",
                    "percentile": "0.99600000",
                    "date": "2023-12-09"
                },
                {
                    "epss": "0.96805000",
                    "percentile": "0.99600000",
                    "date": "2023-12-08"
                },
                {
                    "epss": "0.96805000",
                    "percentile": "0.99600000",
                    "date": "2023-12-07"
                },
                {
                    "epss": "0.96805000",
                    "percentile": "0.99599000",
                    "date": "2023-12-06"
                },
                {
                    "epss": "0.96805000",
                    "percentile": "0.99600000",
                    "date": "2023-12-05"
                },
                {
                    "epss": "0.96805000",
                    "percentile": "0.99599000",
                    "date": "2023-12-04"
                },
                {
                    "epss": "0.968050000",
                    "percentile": "0.995980000",
                    "date": "2023-12-03"
                },
                {
                    "epss": "0.96805000",
                    "percentile": "0.99598000",
                    "date": "2023-12-02"
                },
                {
                    "epss": "0.96805000",
                    "percentile": "0.99598000",
                    "date": "2023-12-01"
                },
                {
                    "epss": "0.96805000",
                    "percentile": "0.99599000",
                    "date": "2023-11-30"
                },
                {
                    "epss": "0.96805000",
                    "percentile": "0.99599000",
                    "date": "2023-11-29"
                },
                {
                    "epss": "0.96805000",
                    "percentile": "0.99599000",
                    "date": "2023-11-28"
                },
                {
                    "epss": "0.96647000",
                    "percentile": "0.99536000",
                    "date": "2023-11-27"
                },
                {
                    "epss": "0.96647000",
                    "percentile": "0.99536000",
                    "date": "2023-11-26"
                },
                {
                    "epss": "0.96647000",
                    "percentile": "0.99536000",
                    "date": "2023-11-25"
                },
                {
                    "epss": "0.96647000",
                    "percentile": "0.99535000",
                    "date": "2023-11-24"
                },
                {
                    "epss": "0.96647000",
                    "percentile": "0.99536000",
                    "date": "2023-11-23"
                },
                {
                    "epss": "0.96647000",
                    "percentile": "0.99533000",
                    "date": "2023-11-22"
                },
                {
                    "epss": "0.96574000",
                    "percentile": "0.99504000",
                    "date": "2023-11-20"
                },
                {
                    "epss": "0.96574000",
                    "percentile": "0.99504000",
                    "date": "2023-11-19"
                },
                {
                    "epss": "0.96574000",
                    "percentile": "0.99504000",
                    "date": "2023-11-18"
                },
                {
                    "epss": "0.96574000",
                    "percentile": "0.99504000",
                    "date": "2023-11-17"
                },
                {
                    "epss": "0.96574000",
                    "percentile": "0.99502000",
                    "date": "2023-11-16"
                },
                {
                    "epss": "0.96574000",
                    "percentile": "0.99502000",
                    "date": "2023-11-15"
                },
                {
                    "epss": "0.96574000",
                    "percentile": "0.99500000",
                    "date": "2023-11-14"
                },
                {
                    "epss": "0.96733000",
                    "percentile": "0.99562000",
                    "date": "2023-11-13"
                },
                {
                    "epss": "0.96733000",
                    "percentile": "0.99562000",
                    "date": "2023-11-12"
                },
                {
                    "epss": "0.95928000",
                    "percentile": "0.99298000",
                    "date": "2023-11-11"
                },
                {
                    "epss": "0.96779000",
                    "percentile": "0.99577000",
                    "date": "2023-11-10"
                },
                {
                    "epss": "0.96779000",
                    "percentile": "0.99574000",
                    "date": "2023-11-09"
                },
                {
                    "epss": "0.44710000",
                    "percentile": "0.97015000",
                    "date": "2023-11-08"
                },
                {
                    "epss": "0.01037000",
                    "percentile": "0.82319000",
                    "date": "2023-11-07"
                },
                {
                    "epss": "0.01596000",
                    "percentile": "0.85978000",
                    "date": "2023-11-06"
                },
                {
                    "epss": "0.01596000",
                    "percentile": "0.85985000",
                    "date": "2023-11-05"
                },
                {
                    "epss": "0.01596000",
                    "percentile": "0.85975000",
                    "date": "2023-11-03"
                },
                {
                    "epss": "0.00053000",
                    "percentile": "0.19228000",
                    "date": "2023-11-02"
                },
                {
                    "epss": "0.000530000",
                    "percentile": "0.192270000",
                    "date": "2023-11-01"
                },
                {
                    "epss": "0.00053000",
                    "percentile": "0.19215000",
                    "date": "2023-10-31"
                },
                {
                    "epss": "0.00053000",
                    "percentile": "0.19163000",
                    "date": "2023-10-30"
                },
                {
                    "epss": "0.00053000",
                    "percentile": "0.19162000",
                    "date": "2023-10-29"
                },
                {
                    "epss": "0.00053000",
                    "percentile": "0.19164000",
                    "date": "2023-10-28"
                }                
            ]
}

==> CVE/JSON/CVE-2023-48788.json <==
{
            "time-series": [
                {
                    "epss": "0.710850000",
                    "percentile": "0.980750000",
                    "date": "2024-06-30"
                },
                {
                    "epss": "0.71085000",
                    "percentile": "0.98075000",
                    "date": "2024-06-29"
                },
                {
                    "epss": "0.71085000",
                    "percentile": "0.98078000",
                    "date": "2024-06-28"
                },
                {
                    "epss": "0.71085000",
                    "percentile": "0.98078000",
                    "date": "2024-06-27"
                },
                {
                    "epss": "0.71085000",
                    "percentile": "0.98077000",
                    "date": "2024-06-26"
                },
                {
                    "epss": "0.71085000",
                    "percentile": "0.98076000",
                    "date": "2024-06-25"
                },
                {
                    "epss": "0.71085000",
                    "percentile": "0.98075000",
                    "date": "2024-06-24"
                },
                {
                    "epss": "0.71085000",
                    "percentile": "0.98074000",
                    "date": "2024-06-23"
                },
                {
                    "epss": "0.71085000",
                    "percentile": "0.98074000",
                    "date": "2024-06-22"
                },
                {
                    "epss": "0.71085000",
                    "percentile": "0.98072000",
                    "date": "2024-06-21"
                },
                {
                    "epss": "0.71085000",
                    "percentile": "0.98070000",
                    "date": "2024-06-20"
                },
                {
                    "epss": "0.71085000",
                    "percentile": "0.98068000",
                    "date": "2024-06-19"
                },
                {
                    "epss": "0.71085000",
                    "percentile": "0.98068000",
                    "date": "2024-06-18"
                },
                {
                    "epss": "0.71085000",
                    "percentile": "0.98067000",
                    "date": "2024-06-17"
                },
                {
                    "epss": "0.71085000",
                    "percentile": "0.98065000",
                    "date": "2024-06-16"
                },
                {
                    "epss": "0.71085000",
                    "percentile": "0.98064000",
                    "date": "2024-06-15"
                },
                {
                    "epss": "0.71085000",
                    "percentile": "0.98064000",
                    "date": "2024-06-14"
                },
                {
                    "epss": "0.71085000",
                    "percentile": "0.98064000",
                    "date": "2024-06-13"
                },
                {
                    "epss": "0.71085000",
                    "percentile": "0.98062000",
                    "date": "2024-06-12"
                },
                {
                    "epss": "0.71085000",
                    "percentile": "0.98059000",
                    "date": "2024-06-11"
                },
                {
                    "epss": "0.71085000",
                    "percentile": "0.98059000",
                    "date": "2024-06-10"
                },
                {
                    "epss": "0.71085000",
                    "percentile": "0.98058000",
                    "date": "2024-06-09"
                },
                {
                    "epss": "0.71085000",
                    "percentile": "0.98057000",
                    "date": "2024-06-08"
                },
                {
                    "epss": "0.71085000",
                    "percentile": "0.98054000",
                    "date": "2024-06-07"
                },
                {
                    "epss": "0.71085000",
                    "percentile": "0.98053000",
                    "date": "2024-06-06"
                },
                {
                    "epss": "0.71085000",
                    "percentile": "0.98055000",
                    "date": "2024-06-04"
                },
                {
                    "epss": "0.71085000",
                    "percentile": "0.98054000",
                    "date": "2024-06-03"
                },
                {
                    "epss": "0.71085000",
                    "percentile": "0.98054000",
                    "date": "2024-06-02"
                },
                {
                    "epss": "0.71085000",
                    "percentile": "0.98053000",
                    "date": "2024-06-01"
                },
                {
                    "epss": "0.71085000",
                    "percentile": "0.98051000",
                    "date": "2024-05-31"
                },
                {
                    "epss": "0.710850000",
                    "percentile": "0.980510000",
                    "date": "2024-05-30"
                },
                {
                    "epss": "0.71085000",
                    "percentile": "0.98050000",
                    "date": "2024-05-29"
                },
                {
                    "epss": "0.71085000",
                    "percentile": "0.98050000",
                    "date": "2024-05-28"
                },
                {
                    "epss": "0.71085000",
                    "percentile": "0.98049000",
                    "date": "2024-05-27"
                },
                {
                    "epss": "0.71085000",
                    "percentile": "0.98048000",
                    "date": "2024-05-26"
                },
                {
                    "epss": "0.71085000",
                    "percentile": "0.98049000",
                    "date": "2024-05-25"
                },
                {
                    "epss": "0.71085000",
                    "percentile": "0.98048000",
                    "date": "2024-05-24"
                },
                {
                    "epss": "0.51409000",
                    "percentile": "0.97562000",
                    "date": "2024-05-23"
                },
                {
                    "epss": "0.51409000",
                    "percentile": "0.97560000",
                    "date": "2024-05-22"
                },
                {
                    "epss": "0.51409000",
                    "percentile": "0.97556000",
                    "date": "2024-05-21"
                },
                {
                    "epss": "0.51409000",
                    "percentile": "0.97558000",
                    "date": "2024-05-20"
                },
                {
                    "epss": "0.51409000",
                    "percentile": "0.97557000",
                    "date": "2024-05-19"
                },
                {
                    "epss": "0.51409000",
                    "percentile": "0.97557000",
                    "date": "2024-05-18"
                },
                {
                    "epss": "0.51409000",
                    "percentile": "0.97554000",
                    "date": "2024-05-17"
                },
                {
                    "epss": "0.51409000",
                    "percentile": "0.97556000",
                    "date": "2024-05-16"
                },
                {
                    "epss": "0.51409000",
                    "percentile": "0.97555000",
                    "date": "2024-05-15"
                },
                {
                    "epss": "0.51409000",
                    "percentile": "0.97552000",
                    "date": "2024-05-14"
                },
                {
                    "epss": "0.56222000",
                    "percentile": "0.97664000",
                    "date": "2024-05-13"
                },
                {
                    "epss": "0.56222000",
                    "percentile": "0.97664000",
                    "date": "2024-05-12"
                },
                {
                    "epss": "0.56222000",
                    "percentile": "0.97663000",
                    "date": "2024-05-11"
                },
                {
                    "epss": "0.56222000",
                    "percentile": "0.97663000",
                    "date": "2024-05-10"
                },
                {
                    "epss": "0.56222000",
                    "percentile": "0.97662000",
                    "date": "2024-05-09"
                },
                {
                    "epss": "0.56222000",
                    "percentile": "0.97659000",
                    "date": "2024-05-08"
                },
                {
                    "epss": "0.56222000",
                    "percentile": "0.97661000",
                    "date": "2024-05-07"
                },
                {
                    "epss": "0.56222000",
                    "percentile": "0.97658000",
                    "date": "2024-05-06"
                },
                {
                    "epss": "0.56222000",
                    "percentile": "0.97659000",
                    "date": "2024-05-05"
                },
                {
                    "epss": "0.56222000",
                    "percentile": "0.97657000",
                    "date": "2024-05-04"
                },
                {
                    "epss": "0.56222000",
                    "percentile": "0.97656000",
                    "date": "2024-05-03"
                },
                {
                    "epss": "0.56222000",
                    "percentile": "0.97652000",
                    "date": "2024-05-02"
                },
                {
                    "epss": "0.56222000",
                    "percentile": "0.97649000",
                    "date": "2024-05-01"
                },
                {
                    "epss": "0.562220000",
                    "percentile": "0.976490000",
                    "date": "2024-04-30"
                },
                {
                    "epss": "0.56222000",
                    "percentile": "0.97648000",
                    "date": "2024-04-29"
                },
                {
                    "epss": "0.56222000",
                    "percentile": "0.97647000",
                    "date": "2024-04-28"
                },
                {
                    "epss": "0.56222000",
                    "percentile": "0.97650000",
                    "date": "2024-04-27"
                },
                {
                    "epss": "0.56222000",
                    "percentile": "0.97648000",
                    "date": "2024-04-26"
                },
                {
                    "epss": "0.56222000",
                    "percentile": "0.97648000",
                    "date": "2024-04-25"
                },
                {
                    "epss": "0.56222000",
                    "percentile": "0.97646000",
                    "date": "2024-04-24"
                },
                {
                    "epss": "0.56222000",
                    "percentile": "0.97646000",
                    "date": "2024-04-23"
                },
                {
                    "epss": "0.56222000",
                    "percentile": "0.97645000",
                    "date": "2024-04-22"
                },
                {
                    "epss": "0.56222000",
                    "percentile": "0.97644000",
                    "date": "2024-04-21"
                },
                {
                    "epss": "0.56222000",
                    "percentile": "0.97644000",
                    "date": "2024-04-20"
                },
                {
                    "epss": "0.00786000",
                    "percentile": "0.81225000",
                    "date": "2024-04-19"
                },
                {
                    "epss": "0.00786000",
                    "percentile": "0.81211000",
                    "date": "2024-04-18"
                },
                {
                    "epss": "0.00786000",
                    "percentile": "0.81195000",
                    "date": "2024-04-17"
                },
                {
                    "epss": "0.00786000",
                    "percentile": "0.81184000",
                    "date": "2024-04-16"
                },
                {
                    "epss": "0.00786000",
                    "percentile": "0.81172000",
                    "date": "2024-04-15"
                },
                {
                    "epss": "0.00786000",
                    "percentile": "0.81170000",
                    "date": "2024-04-14"
                },
                {
                    "epss": "0.00786000",
                    "percentile": "0.81171000",
                    "date": "2024-04-13"
                },
                {
                    "epss": "0.00786000",
                    "percentile": "0.81175000",
                    "date": "2024-04-12"
                },
                {
                    "epss": "0.00786000",
                    "percentile": "0.81169000",
                    "date": "2024-04-11"
                },
                {
                    "epss": "0.00786000",
                    "percentile": "0.81152000",
                    "date": "2024-04-10"
                },
                {
                    "epss": "0.00786000",
                    "percentile": "0.81123000",
                    "date": "2024-04-09"
                },
                {
                    "epss": "0.00786000",
                    "percentile": "0.81112000",
                    "date": "2024-04-08"
                },
                {
                    "epss": "0.00786000",
                    "percentile": "0.81106000",
                    "date": "2024-04-07"
                },
                {
                    "epss": "0.00786000",
                    "percentile": "0.81106000",
                    "date": "2024-04-06"
                },
                {
                    "epss": "0.00786000",
                    "percentile": "0.81103000",
                    "date": "2024-04-05"
                },
                {
                    "epss": "0.00786000",
                    "percentile": "0.81096000",
                    "date": "2024-04-04"
                },
                {
                    "epss": "0.00786000",
                    "percentile": "0.81084000",
                    "date": "2024-04-03"
                },
                {
                    "epss": "0.00786000",
                    "percentile": "0.81078000",
                    "date": "2024-04-02"
                },
                {
                    "epss": "0.00786000",
                    "percentile": "0.81071000",
                    "date": "2024-04-01"
                },
                {
                    "epss": "0.007860000",
                    "percentile": "0.810720000",
                    "date": "2024-03-31"
                },
                {
                    "epss": "0.00786000",
                    "percentile": "0.81072000",
                    "date": "2024-03-30"
                },
                {
                    "epss": "0.00786000",
                    "percentile": "0.81065000",
                    "date": "2024-03-29"
                },
                {
                    "epss": "0.00786000",
                    "percentile": "0.81060000",
                    "date": "2024-03-28"
                },
                {
                    "epss": "0.01806000",
                    "percentile": "0.87870000",
                    "date": "2024-03-27"
                },
                {
                    "epss": "0.01806000",
                    "percentile": "0.87856000",
                    "date": "2024-03-26"
                },
                {
                    "epss": "0.00091000",
                    "percentile": "0.37682000",
                    "date": "2024-03-25"
                },
                {
                    "epss": "0.00091000",
                    "percentile": "0.37686000",
                    "date": "2024-03-24"
                },
                {
                    "epss": "0.00091000",
                    "percentile": "0.37697000",
                    "date": "2024-03-23"
                },
                {
                    "epss": "0.00091000",
                    "percentile": "0.37696000",
                    "date": "2024-03-22"
                },
                {
                    "epss": "0.00091000",
                    "percentile": "0.37665000",
                    "date": "2024-03-21"
                },
                {
                    "epss": "0.00091000",
                    "percentile": "0.37648000",
                    "date": "2024-03-20"
                },
                {
                    "epss": "0.00091000",
                    "percentile": "0.37612000",
                    "date": "2024-03-19"
                },
                {
                    "epss": "0.00091000",
                    "percentile": "0.37583000",
                    "date": "2024-03-18"
                },
                {
                    "epss": "0.00091000",
                    "percentile": "0.37579000",
                    "date": "2024-03-17"
                },
                {
                    "epss": "0.00091000",
                    "percentile": "0.37582000",
                    "date": "2024-03-16"
                },
                {
                    "epss": "0.00043000",
                    "percentile": "0.07190000",
                    "date": "2024-03-15"
                },
                {
                    "epss": "0.00043000",
                    "percentile": "0.07172000",
                    "date": "2024-03-14"
                },
                {
                    "epss": "0.00043000",
                    "percentile": "0.07126000",
                    "date": "2024-03-13"
                }     
            ]    
}

==> CVE/JSON/CVE-2023-4966.json <==
{
            "time-series": [
                {
                    "epss": "0.971290000",
                    "percentile": "0.998060000",
                    "date": "2024-06-30"
                },
                {
                    "epss": "0.97129000",
                    "percentile": "0.99806000",
                    "date": "2024-06-29"
                },
                {
                    "epss": "0.97129000",
                    "percentile": "0.99804000",
                    "date": "2024-06-28"
                },
                {
                    "epss": "0.97129000",
                    "percentile": "0.99803000",
                    "date": "2024-06-27"
                },
                {
                    "epss": "0.97129000",
                    "percentile": "0.99803000",
                    "date": "2024-06-26"
                },
                {
                    "epss": "0.97129000",
                    "percentile": "0.99803000",
                    "date": "2024-06-25"
                },
                {
                    "epss": "0.97129000",
                    "percentile": "0.99802000",
                    "date": "2024-06-24"
                },
                {
                    "epss": "0.97129000",
                    "percentile": "0.99802000",
                    "date": "2024-06-23"
                },
                {
                    "epss": "0.97129000",
                    "percentile": "0.99802000",
                    "date": "2024-06-22"
                },
                {
                    "epss": "0.97129000",
                    "percentile": "0.99801000",
                    "date": "2024-06-21"
                },
                {
                    "epss": "0.96924000",
                    "percentile": "0.99726000",
                    "date": "2024-06-20"
                },
                {
                    "epss": "0.96924000",
                    "percentile": "0.99725000",
                    "date": "2024-06-19"
                },
                {
                    "epss": "0.96924000",
                    "percentile": "0.99725000",
                    "date": "2024-06-18"
                },
                {
                    "epss": "0.96924000",
                    "percentile": "0.99725000",
                    "date": "2024-06-17"
                },
                {
                    "epss": "0.96924000",
                    "percentile": "0.99724000",
                    "date": "2024-06-16"
                },
                {
                    "epss": "0.96924000",
                    "percentile": "0.99724000",
                    "date": "2024-06-15"
                },
                {
                    "epss": "0.96924000",
                    "percentile": "0.99724000",
                    "date": "2024-06-14"
                },
                {
                    "epss": "0.96924000",
                    "percentile": "0.99722000",
                    "date": "2024-06-13"
                },
                {
                    "epss": "0.96924000",
                    "percentile": "0.99722000",
                    "date": "2024-06-12"
                },
                {
                    "epss": "0.96924000",
                    "percentile": "0.99722000",
                    "date": "2024-06-11"
                },
                {
                    "epss": "0.96924000",
                    "percentile": "0.99722000",
                    "date": "2024-06-10"
                },
                {
                    "epss": "0.96924000",
                    "percentile": "0.99722000",
                    "date": "2024-06-09"
                },
                {
                    "epss": "0.96924000",
                    "percentile": "0.99721000",
                    "date": "2024-06-08"
                },
                {
                    "epss": "0.96989000",
                    "percentile": "0.99740000",
                    "date": "2024-06-07"
                },
                {
                    "epss": "0.96989000",
                    "percentile": "0.99740000",
                    "date": "2024-06-06"
                },
                {
                    "epss": "0.96989000",
                    "percentile": "0.99736000",
                    "date": "2024-06-05"
                },
                {
                    "epss": "0.96989000",
                    "percentile": "0.99740000",
                    "date": "2024-06-04"
                },
                {
                    "epss": "0.96989000",
                    "percentile": "0.99739000",
                    "date": "2024-06-03"
                },
                {
                    "epss": "0.96989000",
                    "percentile": "0.99739000",
                    "date": "2024-06-02"
                },
                {
                    "epss": "0.96989000",
                    "percentile": "0.99739000",
                    "date": "2024-06-01"
                },
                {
                    "epss": "0.969890000",
                    "percentile": "0.997390000",
                    "date": "2024-05-31"
                },
                {
                    "epss": "0.96989000",
                    "percentile": "0.99738000",
                    "date": "2024-05-30"
                },
                {
                    "epss": "0.96989000",
                    "percentile": "0.99737000",
                    "date": "2024-05-29"
                },
                {
                    "epss": "0.96989000",
                    "percentile": "0.99737000",
                    "date": "2024-05-28"
                },
                {
                    "epss": "0.96710000",
                    "percentile": "0.99652000",
                    "date": "2024-05-27"
                },
                {
                    "epss": "0.96710000",
                    "percentile": "0.99651000",
                    "date": "2024-05-26"
                },
                {
                    "epss": "0.96710000",
                    "percentile": "0.99651000",
                    "date": "2024-05-25"
                },
                {
                    "epss": "0.96710000",
                    "percentile": "0.99651000",
                    "date": "2024-05-24"
                },
                {
                    "epss": "0.96710000",
                    "percentile": "0.99651000",
                    "date": "2024-05-23"
                },
                {
                    "epss": "0.96710000",
                    "percentile": "0.99651000",
                    "date": "2024-05-22"
                },
                {
                    "epss": "0.96710000",
                    "percentile": "0.99650000",
                    "date": "2024-05-21"
                },
                {
                    "epss": "0.96710000",
                    "percentile": "0.99649000",
                    "date": "2024-05-20"
                },
                {
                    "epss": "0.96710000",
                    "percentile": "0.99649000",
                    "date": "2024-05-19"
                },
                {
                    "epss": "0.96710000",
                    "percentile": "0.99649000",
                    "date": "2024-05-18"
                },
                {
                    "epss": "0.96668000",
                    "percentile": "0.99634000",
                    "date": "2024-05-17"
                },
                {
                    "epss": "0.96668000",
                    "percentile": "0.99634000",
                    "date": "2024-05-16"
                },
                {
                    "epss": "0.96668000",
                    "percentile": "0.99633000",
                    "date": "2024-05-15"
                },
                {
                    "epss": "0.96668000",
                    "percentile": "0.99634000",
                    "date": "2024-05-14"
                },
                {
                    "epss": "0.96668000",
                    "percentile": "0.99634000",
                    "date": "2024-05-13"
                },
                {
                    "epss": "0.96668000",
                    "percentile": "0.99633000",
                    "date": "2024-05-12"
                },
                {
                    "epss": "0.96668000",
                    "percentile": "0.99633000",
                    "date": "2024-05-11"
                },
                {
                    "epss": "0.96668000",
                    "percentile": "0.99633000",
                    "date": "2024-05-10"
                },
                {
                    "epss": "0.96668000",
                    "percentile": "0.99634000",
                    "date": "2024-05-09"
                },
                {
                    "epss": "0.96668000",
                    "percentile": "0.99634000",
                    "date": "2024-05-08"
                },
                {
                    "epss": "0.96668000",
                    "percentile": "0.99634000",
                    "date": "2024-05-07"
                },
                {
                    "epss": "0.96668000",
                    "percentile": "0.99633000",
                    "date": "2024-05-06"
                },
                {
                    "epss": "0.96668000",
                    "percentile": "0.99633000",
                    "date": "2024-05-05"
                },
                {
                    "epss": "0.96610000",
                    "percentile": "0.99619000",
                    "date": "2024-05-04"
                },
                {
                    "epss": "0.96610000",
                    "percentile": "0.99619000",
                    "date": "2024-05-03"
                },
                {
                    "epss": "0.96610000",
                    "percentile": "0.99616000",
                    "date": "2024-05-02"
                },
                {
                    "epss": "0.966100000",
                    "percentile": "0.996160000",
                    "date": "2024-05-01"
                },
                {
                    "epss": "0.96610000",
                    "percentile": "0.99616000",
                    "date": "2024-04-30"
                },
                {
                    "epss": "0.96610000",
                    "percentile": "0.99616000",
                    "date": "2024-04-29"
                },
                {
                    "epss": "0.96610000",
                    "percentile": "0.99616000",
                    "date": "2024-04-28"
                },
                {
                    "epss": "0.96610000",
                    "percentile": "0.99615000",
                    "date": "2024-04-27"
                },
                {
                    "epss": "0.96610000",
                    "percentile": "0.99615000",
                    "date": "2024-04-26"
                },
                {
                    "epss": "0.96610000",
                    "percentile": "0.99614000",
                    "date": "2024-04-25"
                },
                {
                    "epss": "0.96610000",
                    "percentile": "0.99614000",
                    "date": "2024-04-24"
                },
                {
                    "epss": "0.96869000",
                    "percentile": "0.99691000",
                    "date": "2024-04-23"
                },
                {
                    "epss": "0.96869000",
                    "percentile": "0.99690000",
                    "date": "2024-04-22"
                },
                {
                    "epss": "0.96869000",
                    "percentile": "0.99690000",
                    "date": "2024-04-21"
                },
                {
                    "epss": "0.96869000",
                    "percentile": "0.99688000",
                    "date": "2024-04-20"
                },
                {
                    "epss": "0.96869000",
                    "percentile": "0.99688000",
                    "date": "2024-04-19"
                },
                {
                    "epss": "0.96869000",
                    "percentile": "0.99688000",
                    "date": "2024-04-18"
                },
                {
                    "epss": "0.96869000",
                    "percentile": "0.99687000",
                    "date": "2024-04-17"
                },
                {
                    "epss": "0.96869000",
                    "percentile": "0.99686000",
                    "date": "2024-04-16"
                },
                {
                    "epss": "0.96486000",
                    "percentile": "0.99569000",
                    "date": "2024-04-15"
                },
                {
                    "epss": "0.96486000",
                    "percentile": "0.99570000",
                    "date": "2024-04-14"
                },
                {
                    "epss": "0.96486000",
                    "percentile": "0.99571000",
                    "date": "2024-04-13"
                },
                {
                    "epss": "0.96486000",
                    "percentile": "0.99571000",
                    "date": "2024-04-12"
                },
                {
                    "epss": "0.96486000",
                    "percentile": "0.99571000",
                    "date": "2024-04-11"
                },
                {
                    "epss": "0.96486000",
                    "percentile": "0.99570000",
                    "date": "2024-04-10"
                },
                {
                    "epss": "0.96486000",
                    "percentile": "0.99569000",
                    "date": "2024-04-09"
                },
                {
                    "epss": "0.96486000",
                    "percentile": "0.99569000",
                    "date": "2024-04-08"
                },
                {
                    "epss": "0.96486000",
                    "percentile": "0.99567000",
                    "date": "2024-04-07"
                },
                {
                    "epss": "0.96486000",
                    "percentile": "0.99566000",
                    "date": "2024-04-06"
                },
                {
                    "epss": "0.96486000",
                    "percentile": "0.99566000",
                    "date": "2024-04-05"
                },
                {
                    "epss": "0.96486000",
                    "percentile": "0.99566000",
                    "date": "2024-04-04"
                },
                {
                    "epss": "0.96486000",
                    "percentile": "0.99565000",
                    "date": "2024-04-03"
                },
                {
                    "epss": "0.96486000",
                    "percentile": "0.99564000",
                    "date": "2024-04-02"
                },
                {
                    "epss": "0.964860000",
                    "percentile": "0.995630000",
                    "date": "2024-04-01"
                },
                {
                    "epss": "0.96486000",
                    "percentile": "0.99562000",
                    "date": "2024-03-31"
                },
                {
                    "epss": "0.96486000",
                    "percentile": "0.99562000",
                    "date": "2024-03-30"
                },
                {
                    "epss": "0.96486000",
                    "percentile": "0.99562000",
                    "date": "2024-03-29"
                },
                {
                    "epss": "0.96486000",
                    "percentile": "0.99562000",
                    "date": "2024-03-28"
                },
                {
                    "epss": "0.96486000",
                    "percentile": "0.99562000",
                    "date": "2024-03-27"
                },
                {
                    "epss": "0.96486000",
                    "percentile": "0.99561000",
                    "date": "2024-03-26"
                },
                {
                    "epss": "0.96486000",
                    "percentile": "0.99561000",
                    "date": "2024-03-25"
                },
                {
                    "epss": "0.96486000",
                    "percentile": "0.99560000",
                    "date": "2024-03-24"
                },
                {
                    "epss": "0.96486000",
                    "percentile": "0.99560000",
                    "date": "2024-03-23"
                },
                {
                    "epss": "0.96486000",
                    "percentile": "0.99560000",
                    "date": "2024-03-22"
                },
                {
                    "epss": "0.96611000",
                    "percentile": "0.99605000",
                    "date": "2024-03-21"
                },
                {
                    "epss": "0.96611000",
                    "percentile": "0.99604000",
                    "date": "2024-03-20"
                },
                {
                    "epss": "0.96611000",
                    "percentile": "0.99604000",
                    "date": "2024-03-19"
                },
                {
                    "epss": "0.96611000",
                    "percentile": "0.99604000",
                    "date": "2024-03-18"
                },
                {
                    "epss": "0.96611000",
                    "percentile": "0.99604000",
                    "date": "2024-03-17"
                },
                {
                    "epss": "0.96611000",
                    "percentile": "0.99603000",
                    "date": "2024-03-16"
                },
                {
                    "epss": "0.96611000",
                    "percentile": "0.99602000",
                    "date": "2024-03-15"
                },
                {
                    "epss": "0.96611000",
                    "percentile": "0.99602000",
                    "date": "2024-03-14"
                },
                {
                    "epss": "0.96397000",
                    "percentile": "0.99528000",
                    "date": "2024-03-13"
                },
                {
                    "epss": "0.96397000",
                    "percentile": "0.99527000",
                    "date": "2024-03-12"
                },
                {
                    "epss": "0.96397000",
                    "percentile": "0.99527000",
                    "date": "2024-03-11"
                },
                {
                    "epss": "0.96397000",
                    "percentile": "0.99527000",
                    "date": "2024-03-10"
                },
                {
                    "epss": "0.96397000",
                    "percentile": "0.99527000",
                    "date": "2024-03-09"
                },
                {
                    "epss": "0.96397000",
                    "percentile": "0.99527000",
                    "date": "2024-03-08"
                },
                {
                    "epss": "0.96397000",
                    "percentile": "0.99527000",
                    "date": "2024-03-07"
                },
                {
                    "epss": "0.96397000",
                    "percentile": "0.99527000",
                    "date": "2024-03-06"
                },
                {
                    "epss": "0.96397000",
                    "percentile": "0.99527000",
                    "date": "2024-03-05"
                },
                {
                    "epss": "0.96397000",
                    "percentile": "0.99525000",
                    "date": "2024-03-04"
                },
                {
                    "epss": "0.96397000",
                    "percentile": "0.99525000",
                    "date": "2024-03-03"
                },
                {
                    "epss": "0.963970000",
                    "percentile": "0.995250000",
                    "date": "2024-03-02"
                },
                {
                    "epss": "0.96397000",
                    "percentile": "0.99524000",
                    "date": "2024-03-01"
                },
                {
                    "epss": "0.96397000",
                    "percentile": "0.99523000",
                    "date": "2024-02-29"
                },
                {
                    "epss": "0.96397000",
                    "percentile": "0.99523000",
                    "date": "2024-02-28"
                },
                {
                    "epss": "0.96397000",
                    "percentile": "0.99522000",
                    "date": "2024-02-27"
                },
                {
                    "epss": "0.96397000",
                    "percentile": "0.99520000",
                    "date": "2024-02-26"
                },
                {
                    "epss": "0.96397000",
                    "percentile": "0.99520000",
                    "date": "2024-02-25"
                },
                {
                    "epss": "0.96397000",
                    "percentile": "0.99520000",
                    "date": "2024-02-24"
                },
                {
                    "epss": "0.96397000",
                    "percentile": "0.99520000",
                    "date": "2024-02-23"
                },
                {
                    "epss": "0.96397000",
                    "percentile": "0.99520000",
                    "date": "2024-02-22"
                },
                {
                    "epss": "0.96397000",
                    "percentile": "0.99520000",
                    "date": "2024-02-21"
                },
                {
                    "epss": "0.96397000",
                    "percentile": "0.99519000",
                    "date": "2024-02-20"
                },
                {
                    "epss": "0.96397000",
                    "percentile": "0.99518000",
                    "date": "2024-02-19"
                },
                {
                    "epss": "0.96631000",
                    "percentile": "0.99595000",
                    "date": "2024-02-18"
                },
                {
                    "epss": "0.96631000",
                    "percentile": "0.99595000",
                    "date": "2024-02-17"
                },
                {
                    "epss": "0.96631000",
                    "percentile": "0.99594000",
                    "date": "2024-02-16"
                },
                {
                    "epss": "0.96631000",
                    "percentile": "0.99592000",
                    "date": "2024-02-15"
                },
                {
                    "epss": "0.96631000",
                    "percentile": "0.99589000",
                    "date": "2024-02-14"
                },
                {
                    "epss": "0.96631000",
                    "percentile": "0.99589000",
                    "date": "2024-02-13"
                },
                {
                    "epss": "0.96631000",
                    "percentile": "0.99588000",
                    "date": "2024-02-12"
                },
                {
                    "epss": "0.96476000",
                    "percentile": "0.99532000",
                    "date": "2024-02-11"
                },
                {
                    "epss": "0.96476000",
                    "percentile": "0.99531000",
                    "date": "2024-02-10"
                },
                {
                    "epss": "0.96476000",
                    "percentile": "0.99530000",
                    "date": "2024-02-09"
                },
                {
                    "epss": "0.96476000",
                    "percentile": "0.99483000",
                    "date": "2024-02-08"
                },
                {
                    "epss": "0.96476000",
                    "percentile": "0.99484000",
                    "date": "2024-02-07"
                },
                {
                    "epss": "0.93124000",
                    "percentile": "0.98884000",
                    "date": "2024-02-06"
                },
                {
                    "epss": "0.93124000",
                    "percentile": "0.98884000",
                    "date": "2024-02-05"
                },
                {
                    "epss": "0.93124000",
                    "percentile": "0.98884000",
                    "date": "2024-02-04"
                },
                {
                    "epss": "0.93124000",
                    "percentile": "0.98883000",
                    "date": "2024-02-03"
                },
                {
                    "epss": "0.93124000",
                    "percentile": "0.98881000",
                    "date": "2024-02-02"
                },
                {
                    "epss": "0.931240000",
                    "percentile": "0.988830000",
                    "date": "2024-02-01"
                },
                {
                    "epss": "0.93124000",
                    "percentile": "0.98883000",
                    "date": "2024-01-31"
                },
                {
                    "epss": "0.93124000",
                    "percentile": "0.98880000",
                    "date": "2024-01-30"
                },
                {
                    "epss": "0.93124000",
                    "percentile": "0.98877000",
                    "date": "2024-01-29"
                },
                {
                    "epss": "0.93124000",
                    "percentile": "0.98877000",
                    "date": "2024-01-28"
                },
                {
                    "epss": "0.93124000",
                    "percentile": "0.98877000",
                    "date": "2024-01-27"
                },
                {
                    "epss": "0.93124000",
                    "percentile": "0.98875000",
                    "date": "2024-01-26"
                },
                {
                    "epss": "0.93124000",
                    "percentile": "0.98875000",
                    "date": "2024-01-25"
                },
                {
                    "epss": "0.92522000",
                    "percentile": "0.98800000",
                    "date": "2024-01-24"
                },
                {
                    "epss": "0.92522000",
                    "percentile": "0.98798000",
                    "date": "2024-01-23"
                },
                {
                    "epss": "0.92522000",
                    "percentile": "0.98798000",
                    "date": "2024-01-22"
                },
                {
                    "epss": "0.92522000",
                    "percentile": "0.98798000",
                    "date": "2024-01-21"
                },
                {
                    "epss": "0.92522000",
                    "percentile": "0.98797000",
                    "date": "2024-01-20"
                },
                {
                    "epss": "0.92522000",
                    "percentile": "0.98797000",
                    "date": "2024-01-19"
                },
                {
                    "epss": "0.92522000",
                    "percentile": "0.98797000",
                    "date": "2024-01-18"
                },
                {
                    "epss": "0.92522000",
                    "percentile": "0.98795000",
                    "date": "2024-01-17"
                },
                {
                    "epss": "0.92522000",
                    "percentile": "0.98792000",
                    "date": "2024-01-16"
                },
                {
                    "epss": "0.92522000",
                    "percentile": "0.98793000",
                    "date": "2024-01-15"
                },
                {
                    "epss": "0.92522000",
                    "percentile": "0.98793000",
                    "date": "2024-01-14"
                },
                {
                    "epss": "0.92522000",
                    "percentile": "0.98793000",
                    "date": "2024-01-13"
                },
                {
                    "epss": "0.92522000",
                    "percentile": "0.98793000",
                    "date": "2024-01-12"
                },
                {
                    "epss": "0.92522000",
                    "percentile": "0.98792000",
                    "date": "2024-01-11"
                },
                {
                    "epss": "0.92522000",
                    "percentile": "0.98792000",
                    "date": "2024-01-10"
                },
                {
                    "epss": "0.92522000",
                    "percentile": "0.98790000",
                    "date": "2024-01-09"
                },
                {
                    "epss": "0.91792000",
                    "percentile": "0.98702000",
                    "date": "2024-01-08"
                },
                {
                    "epss": "0.91792000",
                    "percentile": "0.98702000",
                    "date": "2024-01-07"
                },
                {
                    "epss": "0.91792000",
                    "percentile": "0.98703000",
                    "date": "2024-01-06"
                },
                {
                    "epss": "0.91792000",
                    "percentile": "0.98703000",
                    "date": "2024-01-05"
                },
                {
                    "epss": "0.91792000",
                    "percentile": "0.98704000",
                    "date": "2024-01-04"
                },
                {
                    "epss": "0.91792000",
                    "percentile": "0.98703000",
                    "date": "2024-01-03"
                },
                {
                    "epss": "0.917920000",
                    "percentile": "0.987010000",
                    "date": "2024-01-02"
                },
                {
                    "epss": "0.91792000",
                    "percentile": "0.98701000",
                    "date": "2024-01-01"
                },
                {
                    "epss": "0.91792000",
                    "percentile": "0.98702000",
                    "date": "2023-12-31"
                },
                {
                    "epss": "0.91792000",
                    "percentile": "0.98702000",
                    "date": "2023-12-30"
                },
                {
                    "epss": "0.91792000",
                    "percentile": "0.98700000",
                    "date": "2023-12-29"
                },
                {
                    "epss": "0.91792000",
                    "percentile": "0.98698000",
                    "date": "2023-12-28"
                },
                {
                    "epss": "0.91792000",
                    "percentile": "0.98697000",
                    "date": "2023-12-27"
                },
                {
                    "epss": "0.91792000",
                    "percentile": "0.98696000",
                    "date": "2023-12-26"
                },
                {
                    "epss": "0.91792000",
                    "percentile": "0.98696000",
                    "date": "2023-12-25"
                },
                {
                    "epss": "0.91792000",
                    "percentile": "0.98696000",
                    "date": "2023-12-24"
                },
                {
                    "epss": "0.91792000",
                    "percentile": "0.98695000",
                    "date": "2023-12-23"
                },
                {
                    "epss": "0.91792000",
                    "percentile": "0.98690000",
                    "date": "2023-12-22"
                },
                {
                    "epss": "0.91792000",
                    "percentile": "0.98687000",
                    "date": "2023-12-21"
                },
                {
                    "epss": "0.91792000",
                    "percentile": "0.98684000",
                    "date": "2023-12-20"
                },
                {
                    "epss": "0.91792000",
                    "percentile": "0.98684000",
                    "date": "2023-12-19"
                },
                {
                    "epss": "0.91792000",
                    "percentile": "0.98683000",
                    "date": "2023-12-18"
                },
                {
                    "epss": "0.91792000",
                    "percentile": "0.98682000",
                    "date": "2023-12-17"
                },
                {
                    "epss": "0.91792000",
                    "percentile": "0.98681000",
                    "date": "2023-12-16"
                },
                {
                    "epss": "0.91792000",
                    "percentile": "0.98678000",
                    "date": "2023-12-15"
                },
                {
                    "epss": "0.92267000",
                    "percentile": "0.98731000",
                    "date": "2023-12-14"
                },
                {
                    "epss": "0.92267000",
                    "percentile": "0.98727000",
                    "date": "2023-12-13"
                },
                {
                    "epss": "0.92267000",
                    "percentile": "0.98726000",
                    "date": "2023-12-12"
                },
                {
                    "epss": "0.92267000",
                    "percentile": "0.98723000",
                    "date": "2023-12-11"
                },
                {
                    "epss": "0.92267000",
                    "percentile": "0.98723000",
                    "date": "2023-12-10"
                },
                {
                    "epss": "0.92267000",
                    "percentile": "0.98722000",
                    "date": "2023-12-09"
                },
                {
                    "epss": "0.92267000",
                    "percentile": "0.98722000",
                    "date": "2023-12-08"
                },
                {
                    "epss": "0.92267000",
                    "percentile": "0.98721000",
                    "date": "2023-12-07"
                },
                {
                    "epss": "0.92267000",
                    "percentile": "0.98719000",
                    "date": "2023-12-06"
                },
                {
                    "epss": "0.92267000",
                    "percentile": "0.98710000",
                    "date": "2023-12-05"
                },
                {
                    "epss": "0.92267000",
                    "percentile": "0.98709000",
                    "date": "2023-12-04"
                },
                {
                    "epss": "0.922670000",
                    "percentile": "0.987090000",
                    "date": "2023-12-03"
                },
                {
                    "epss": "0.92267000",
                    "percentile": "0.98709000",
                    "date": "2023-12-02"
                },
                {
                    "epss": "0.92267000",
                    "percentile": "0.98707000",
                    "date": "2023-12-01"
                },
                {
                    "epss": "0.92267000",
                    "percentile": "0.98710000",
                    "date": "2023-11-30"
                },
                {
                    "epss": "0.92267000",
                    "percentile": "0.98709000",
                    "date": "2023-11-29"
                },
                {
                    "epss": "0.92267000",
                    "percentile": "0.98709000",
                    "date": "2023-11-28"
                },
                {
                    "epss": "0.92267000",
                    "percentile": "0.98708000",
                    "date": "2023-11-27"
                },
                {
                    "epss": "0.92267000",
                    "percentile": "0.98708000",
                    "date": "2023-11-26"
                },
                {
                    "epss": "0.92267000",
                    "percentile": "0.98708000",
                    "date": "2023-11-25"
                },
                {
                    "epss": "0.92267000",
                    "percentile": "0.98707000",
                    "date": "2023-11-24"
                },
                {
                    "epss": "0.92267000",
                    "percentile": "0.98706000",
                    "date": "2023-11-23"
                },
                {
                    "epss": "0.92267000",
                    "percentile": "0.98705000",
                    "date": "2023-11-22"
                },
                {
                    "epss": "0.92267000",
                    "percentile": "0.98704000",
                    "date": "2023-11-20"
                },
                {
                    "epss": "0.92267000",
                    "percentile": "0.98704000",
                    "date": "2023-11-19"
                },
                {
                    "epss": "0.92267000",
                    "percentile": "0.98702000",
                    "date": "2023-11-18"
                },
                {
                    "epss": "0.92267000",
                    "percentile": "0.98701000",
                    "date": "2023-11-17"
                },
                {
                    "epss": "0.92267000",
                    "percentile": "0.98699000",
                    "date": "2023-11-16"
                },
                {
                    "epss": "0.92267000",
                    "percentile": "0.98696000",
                    "date": "2023-11-15"
                },
                {
                    "epss": "0.92267000",
                    "percentile": "0.98695000",
                    "date": "2023-11-14"
                },
                {
                    "epss": "0.92267000",
                    "percentile": "0.98698000",
                    "date": "2023-11-13"
                },
                {
                    "epss": "0.92267000",
                    "percentile": "0.98698000",
                    "date": "2023-11-12"
                },
                {
                    "epss": "0.92267000",
                    "percentile": "0.98697000",
                    "date": "2023-11-11"
                },
                {
                    "epss": "0.92267000",
                    "percentile": "0.98697000",
                    "date": "2023-11-10"
                },
                {
                    "epss": "0.92267000",
                    "percentile": "0.98695000",
                    "date": "2023-11-09"
                },
                {
                    "epss": "0.92267000",
                    "percentile": "0.98696000",
                    "date": "2023-11-08"
                },
                {
                    "epss": "0.92267000",
                    "percentile": "0.98671000",
                    "date": "2023-11-07"
                },
                {
                    "epss": "0.92267000",
                    "percentile": "0.98668000",
                    "date": "2023-11-06"
                },
                {
                    "epss": "0.92267000",
                    "percentile": "0.98668000",
                    "date": "2023-11-05"
                },
                {
                    "epss": "0.92267000",
                    "percentile": "0.98667000",
                    "date": "2023-11-03"
                },
                {
                    "epss": "0.92267000",
                    "percentile": "0.98667000",
                    "date": "2023-11-02"
                },
                {
                    "epss": "0.922670000",
                    "percentile": "0.986650000",
                    "date": "2023-11-01"
                },
                {
                    "epss": "0.92267000",
                    "percentile": "0.98663000",
                    "date": "2023-10-31"
                },
                {
                    "epss": "0.17990000",
                    "percentile": "0.95585000",
                    "date": "2023-10-30"
                },
                {
                    "epss": "0.17990000",
                    "percentile": "0.95583000",
                    "date": "2023-10-29"
                },
                {
                    "epss": "0.17990000",
                    "percentile": "0.95581000",
                    "date": "2023-10-28"
                },
                {
                    "epss": "0.17990000",
                    "percentile": "0.95579000",
                    "date": "2023-10-27"
                },
                {
                    "epss": "0.17990000",
                    "percentile": "0.95577000",
                    "date": "2023-10-26"
                },
                {
                    "epss": "0.01111000",
                    "percentile": "0.82923000",
                    "date": "2023-10-25"
                },
                {
                    "epss": "0.00751000",
                    "percentile": "0.78895000",
                    "date": "2023-10-24"
                },
                {
                    "epss": "0.00751000",
                    "percentile": "0.78895000",
                    "date": "2023-10-23"
                },
                {
                    "epss": "0.00751000",
                    "percentile": "0.78901000",
                    "date": "2023-10-22"
                },
                {
                    "epss": "0.00751000",
                    "percentile": "0.78913000",
                    "date": "2023-10-21"
                },
                {
                    "epss": "0.00751000",
                    "percentile": "0.78911000",
                    "date": "2023-10-20"
                },
                {
                    "epss": "0.00751000",
                    "percentile": "0.78899000",
                    "date": "2023-10-19"
                },
                {
                    "epss": "0.00087000",
                    "percentile": "0.36316000",
                    "date": "2023-10-18"
                },
                {
                    "epss": "0.00043000",
                    "percentile": "0.07244000",
                    "date": "2023-10-17"
                },
                {
                    "epss": "0.00043000",
                    "percentile": "0.07209000",
                    "date": "2023-10-16"
                },
                {
                    "epss": "0.00043000",
                    "percentile": "0.07206000",
                    "date": "2023-10-15"
                },
                {
                    "epss": "0.00043000",
                    "percentile": "0.07203000",
                    "date": "2023-10-14"
                },
                {
                    "epss": "0.00043000",
                    "percentile": "0.07207000",
                    "date": "2023-10-13"
                },
                {
                    "epss": "0.00043000",
                    "percentile": "0.07221000",
                    "date": "2023-10-12"
                },
                {
                    "epss": "0.00043000",
                    "percentile": "0.07221000",
                    "date": "2023-10-11"
                }
            ]
}

==> CVE/JSON/CVE-2023-7028.json <==
{
            "time-series": [
                {
                    "epss": "0.960230000",
                    "percentile": "0.994960000",
                    "date": "2024-06-30"
                },
                {
                    "epss": "0.96023000",
                    "percentile": "0.99496000",
                    "date": "2024-06-29"
                },
                {
                    "epss": "0.96023000",
                    "percentile": "0.99493000",
                    "date": "2024-06-28"
                },
                {
                    "epss": "0.96023000",
                    "percentile": "0.99493000",
                    "date": "2024-06-27"
                },
                {
                    "epss": "0.96023000",
                    "percentile": "0.99493000",
                    "date": "2024-06-26"
                },
                {
                    "epss": "0.96023000",
                    "percentile": "0.99493000",
                    "date": "2024-06-25"
                },
                {
                    "epss": "0.96023000",
                    "percentile": "0.99492000",
                    "date": "2024-06-24"
                },
                {
                    "epss": "0.95812000",
                    "percentile": "0.99457000",
                    "date": "2024-06-23"
                },
                {
                    "epss": "0.95812000",
                    "percentile": "0.99457000",
                    "date": "2024-06-22"
                },
                {
                    "epss": "0.95812000",
                    "percentile": "0.99455000",
                    "date": "2024-06-21"
                },
                {
                    "epss": "0.95812000",
                    "percentile": "0.99454000",
                    "date": "2024-06-20"
                },
                {
                    "epss": "0.95812000",
                    "percentile": "0.99453000",
                    "date": "2024-06-19"
                },
                {
                    "epss": "0.95812000",
                    "percentile": "0.99452000",
                    "date": "2024-06-18"
                },
                {
                    "epss": "0.95812000",
                    "percentile": "0.99451000",
                    "date": "2024-06-17"
                },
                {
                    "epss": "0.95812000",
                    "percentile": "0.99452000",
                    "date": "2024-06-16"
                },
                {
                    "epss": "0.95952000",
                    "percentile": "0.99476000",
                    "date": "2024-06-15"
                },
                {
                    "epss": "0.95952000",
                    "percentile": "0.99476000",
                    "date": "2024-06-14"
                },
                {
                    "epss": "0.95952000",
                    "percentile": "0.99475000",
                    "date": "2024-06-13"
                },
                {
                    "epss": "0.95952000",
                    "percentile": "0.99474000",
                    "date": "2024-06-12"
                },
                {
                    "epss": "0.95952000",
                    "percentile": "0.99473000",
                    "date": "2024-06-11"
                },
                {
                    "epss": "0.95952000",
                    "percentile": "0.99472000",
                    "date": "2024-06-10"
                },
                {
                    "epss": "0.95952000",
                    "percentile": "0.99471000",
                    "date": "2024-06-09"
                },
                {
                    "epss": "0.95952000",
                    "percentile": "0.99471000",
                    "date": "2024-06-08"
                },
                {
                    "epss": "0.95952000",
                    "percentile": "0.99471000",
                    "date": "2024-06-07"
                },
                {
                    "epss": "0.95952000",
                    "percentile": "0.99469000",
                    "date": "2024-06-06"
                },
                {
                    "epss": "0.95952000",
                    "percentile": "0.99467000",
                    "date": "2024-06-04"
                },
                {
                    "epss": "0.95952000",
                    "percentile": "0.99466000",
                    "date": "2024-06-03"
                },
                {
                    "epss": "0.95952000",
                    "percentile": "0.99467000",
                    "date": "2024-06-02"
                },
                {
                    "epss": "0.95952000",
                    "percentile": "0.99467000",
                    "date": "2024-06-01"
                },
                {
                    "epss": "0.95952000",
                    "percentile": "0.99466000",
                    "date": "2024-05-31"
                },
                {
                    "epss": "0.959520000",
                    "percentile": "0.994650000",
                    "date": "2024-05-30"
                },
                {
                    "epss": "0.95952000",
                    "percentile": "0.99464000",
                    "date": "2024-05-29"
                },
                {
                    "epss": "0.95952000",
                    "percentile": "0.99464000",
                    "date": "2024-05-28"
                },
                {
                    "epss": "0.95952000",
                    "percentile": "0.99464000",
                    "date": "2024-05-27"
                },
                {
                    "epss": "0.95952000",
                    "percentile": "0.99465000",
                    "date": "2024-05-26"
                },
                {
                    "epss": "0.95952000",
                    "percentile": "0.99465000",
                    "date": "2024-05-25"
                },
                {
                    "epss": "0.95952000",
                    "percentile": "0.99464000",
                    "date": "2024-05-24"
                },
                {
                    "epss": "0.95952000",
                    "percentile": "0.99463000",
                    "date": "2024-05-23"
                },
                {
                    "epss": "0.95952000",
                    "percentile": "0.99462000",
                    "date": "2024-05-22"
                },
                {
                    "epss": "0.95952000",
                    "percentile": "0.99461000",
                    "date": "2024-05-21"
                },
                {
                    "epss": "0.95952000",
                    "percentile": "0.99461000",
                    "date": "2024-05-20"
                },
                {
                    "epss": "0.95952000",
                    "percentile": "0.99460000",
                    "date": "2024-05-19"
                },
                {
                    "epss": "0.95952000",
                    "percentile": "0.99460000",
                    "date": "2024-05-18"
                },
                {
                    "epss": "0.95952000",
                    "percentile": "0.99458000",
                    "date": "2024-05-17"
                },
                {
                    "epss": "0.95952000",
                    "percentile": "0.99457000",
                    "date": "2024-05-16"
                },
                {
                    "epss": "0.95382000",
                    "percentile": "0.99352000",
                    "date": "2024-05-15"
                },
                {
                    "epss": "0.95382000",
                    "percentile": "0.99351000",
                    "date": "2024-05-14"
                },
                {
                    "epss": "0.95382000",
                    "percentile": "0.99349000",
                    "date": "2024-05-13"
                },
                {
                    "epss": "0.95382000",
                    "percentile": "0.99348000",
                    "date": "2024-05-12"
                },
                {
                    "epss": "0.95382000",
                    "percentile": "0.99348000",
                    "date": "2024-05-11"
                },
                {
                    "epss": "0.95382000",
                    "percentile": "0.99349000",
                    "date": "2024-05-10"
                },
                {
                    "epss": "0.95382000",
                    "percentile": "0.99348000",
                    "date": "2024-05-09"
                },
                {
                    "epss": "0.95382000",
                    "percentile": "0.99347000",
                    "date": "2024-05-08"
                },
                {
                    "epss": "0.95382000",
                    "percentile": "0.99346000",
                    "date": "2024-05-07"
                },
                {
                    "epss": "0.95382000",
                    "percentile": "0.99345000",
                    "date": "2024-05-06"
                },
                {
                    "epss": "0.95382000",
                    "percentile": "0.99344000",
                    "date": "2024-05-05"
                },
                {
                    "epss": "0.95382000",
                    "percentile": "0.99345000",
                    "date": "2024-05-04"
                },
                {
                    "epss": "0.95382000",
                    "percentile": "0.99346000",
                    "date": "2024-05-03"
                },
                {
                    "epss": "0.95382000",
                    "percentile": "0.99342000",
                    "date": "2024-05-02"
                },
                {
                    "epss": "0.80716000",
                    "percentile": "0.98285000",
                    "date": "2024-05-01"
                },
                {
                    "epss": "0.807160000",
                    "percentile": "0.982810000",
                    "date": "2024-04-30"
                },
                {
                    "epss": "0.80716000",
                    "percentile": "0.98284000",
                    "date": "2024-04-29"
                },
                {
                    "epss": "0.80716000",
                    "percentile": "0.98282000",
                    "date": "2024-04-28"
                },
                {
                    "epss": "0.80716000",
                    "percentile": "0.98281000",
                    "date": "2024-04-27"
                },
                {
                    "epss": "0.80716000",
                    "percentile": "0.98281000",
                    "date": "2024-04-26"
                },
                {
                    "epss": "0.80716000",
                    "percentile": "0.98283000",
                    "date": "2024-04-25"
                },
                {
                    "epss": "0.80716000",
                    "percentile": "0.98282000",
                    "date": "2024-04-24"
                },
                {
                    "epss": "0.80716000",
                    "percentile": "0.98280000",
                    "date": "2024-04-23"
                },
                {
                    "epss": "0.80716000",
                    "percentile": "0.98275000",
                    "date": "2024-04-22"
                },
                {
                    "epss": "0.80716000",
                    "percentile": "0.98274000",
                    "date": "2024-04-21"
                },
                {
                    "epss": "0.80716000",
                    "percentile": "0.98274000",
                    "date": "2024-04-20"
                },
                {
                    "epss": "0.80716000",
                    "percentile": "0.98274000",
                    "date": "2024-04-19"
                },
                {
                    "epss": "0.80716000",
                    "percentile": "0.98272000",
                    "date": "2024-04-18"
                },
                {
                    "epss": "0.80716000",
                    "percentile": "0.98268000",
                    "date": "2024-04-17"
                },
                {
                    "epss": "0.80716000",
                    "percentile": "0.98266000",
                    "date": "2024-04-16"
                },
                {
                    "epss": "0.80716000",
                    "percentile": "0.98265000",
                    "date": "2024-04-15"
                },
                {
                    "epss": "0.80716000",
                    "percentile": "0.98264000",
                    "date": "2024-04-14"
                },
                {
                    "epss": "0.80716000",
                    "percentile": "0.98264000",
                    "date": "2024-04-13"
                },
                {
                    "epss": "0.80716000",
                    "percentile": "0.98259000",
                    "date": "2024-04-12"
                },
                {
                    "epss": "0.80716000",
                    "percentile": "0.98259000",
                    "date": "2024-04-11"
                },
                {
                    "epss": "0.80716000",
                    "percentile": "0.98258000",
                    "date": "2024-04-10"
                },
                {
                    "epss": "0.80716000",
                    "percentile": "0.98255000",
                    "date": "2024-04-09"
                },
                {
                    "epss": "0.80716000",
                    "percentile": "0.98255000",
                    "date": "2024-04-08"
                },
                {
                    "epss": "0.80716000",
                    "percentile": "0.98252000",
                    "date": "2024-04-07"
                },
                {
                    "epss": "0.80716000",
                    "percentile": "0.98252000",
                    "date": "2024-04-06"
                },
                {
                    "epss": "0.80716000",
                    "percentile": "0.98250000",
                    "date": "2024-04-05"
                },
                {
                    "epss": "0.80716000",
                    "percentile": "0.98250000",
                    "date": "2024-04-04"
                },
                {
                    "epss": "0.80716000",
                    "percentile": "0.98248000",
                    "date": "2024-04-03"
                },
                {
                    "epss": "0.80716000",
                    "percentile": "0.98246000",
                    "date": "2024-04-02"
                },
                {
                    "epss": "0.80716000",
                    "percentile": "0.98245000",
                    "date": "2024-04-01"
                },
                {
                    "epss": "0.807160000",
                    "percentile": "0.982450000",
                    "date": "2024-03-31"
                },
                {
                    "epss": "0.80716000",
                    "percentile": "0.98244000",
                    "date": "2024-03-30"
                },
                {
                    "epss": "0.80716000",
                    "percentile": "0.98240000",
                    "date": "2024-03-29"
                },
                {
                    "epss": "0.80716000",
                    "percentile": "0.98239000",
                    "date": "2024-03-28"
                },
                {
                    "epss": "0.80716000",
                    "percentile": "0.98239000",
                    "date": "2024-03-27"
                },
                {
                    "epss": "0.80716000",
                    "percentile": "0.98238000",
                    "date": "2024-03-26"
                },
                {
                    "epss": "0.80716000",
                    "percentile": "0.98237000",
                    "date": "2024-03-25"
                },
                {
                    "epss": "0.80716000",
                    "percentile": "0.98237000",
                    "date": "2024-03-24"
                },
                {
                    "epss": "0.80716000",
                    "percentile": "0.98238000",
                    "date": "2024-03-23"
                },
                {
                    "epss": "0.80716000",
                    "percentile": "0.98236000",
                    "date": "2024-03-22"
                },
                {
                    "epss": "0.80716000",
                    "percentile": "0.98235000",
                    "date": "2024-03-21"
                },
                {
                    "epss": "0.80716000",
                    "percentile": "0.98234000",
                    "date": "2024-03-20"
                },
                {
                    "epss": "0.80716000",
                    "percentile": "0.98234000",
                    "date": "2024-03-19"
                },
                {
                    "epss": "0.80716000",
                    "percentile": "0.98233000",
                    "date": "2024-03-18"
                },
                {
                    "epss": "0.80716000",
                    "percentile": "0.98233000",
                    "date": "2024-03-17"
                },
                {
                    "epss": "0.80716000",
                    "percentile": "0.98233000",
                    "date": "2024-03-16"
                },
                {
                    "epss": "0.80716000",
                    "percentile": "0.98232000",
                    "date": "2024-03-15"
                },
                {
                    "epss": "0.20153000",
                    "percentile": "0.96220000",
                    "date": "2024-03-14"
                },
                {
                    "epss": "0.20153000",
                    "percentile": "0.96213000",
                    "date": "2024-03-13"
                },
                {
                    "epss": "0.20153000",
                    "percentile": "0.96210000",
                    "date": "2024-03-12"
                },
                {
                    "epss": "0.20153000",
                    "percentile": "0.96209000",
                    "date": "2024-03-11"
                },
                {
                    "epss": "0.20153000",
                    "percentile": "0.96210000",
                    "date": "2024-03-10"
                },
                {
                    "epss": "0.20153000",
                    "percentile": "0.96211000",
                    "date": "2024-03-09"
                },
                {
                    "epss": "0.20153000",
                    "percentile": "0.96212000",
                    "date": "2024-03-08"
                },
                {
                    "epss": "0.04478000",
                    "percentile": "0.92211000",
                    "date": "2024-03-07"
                },
                {
                    "epss": "0.04478000",
                    "percentile": "0.92208000",
                    "date": "2024-03-06"
                },
                {
                    "epss": "0.04478000",
                    "percentile": "0.92208000",
                    "date": "2024-03-05"
                },
                {
                    "epss": "0.04478000",
                    "percentile": "0.92207000",
                    "date": "2024-03-04"
                },
                {
                    "epss": "0.04478000",
                    "percentile": "0.92206000",
                    "date": "2024-03-03"
                },
                {
                    "epss": "0.04478000",
                    "percentile": "0.92210000",
                    "date": "2024-03-02"
                },
                {
                    "epss": "0.044780000",
                    "percentile": "0.922090000",
                    "date": "2024-03-01"
                },
                {
                    "epss": "0.04478000",
                    "percentile": "0.92208000",
                    "date": "2024-02-29"
                },
                {
                    "epss": "0.04478000",
                    "percentile": "0.92203000",
                    "date": "2024-02-28"
                },
                {
                    "epss": "0.04478000",
                    "percentile": "0.92185000",
                    "date": "2024-02-27"
                },
                {
                    "epss": "0.04478000",
                    "percentile": "0.92184000",
                    "date": "2024-02-26"
                },
                {
                    "epss": "0.04478000",
                    "percentile": "0.92181000",
                    "date": "2024-02-25"
                },
                {
                    "epss": "0.04478000",
                    "percentile": "0.92180000",
                    "date": "2024-02-24"
                },
                {
                    "epss": "0.04478000",
                    "percentile": "0.92178000",
                    "date": "2024-02-23"
                },
                {
                    "epss": "0.04478000",
                    "percentile": "0.92163000",
                    "date": "2024-02-22"
                },
                {
                    "epss": "0.04478000",
                    "percentile": "0.92162000",
                    "date": "2024-02-21"
                },
                {
                    "epss": "0.04478000",
                    "percentile": "0.92155000",
                    "date": "2024-02-20"
                },
                {
                    "epss": "0.04478000",
                    "percentile": "0.92156000",
                    "date": "2024-02-19"
                },
                {
                    "epss": "0.04478000",
                    "percentile": "0.92156000",
                    "date": "2024-02-18"
                },
                {
                    "epss": "0.04478000",
                    "percentile": "0.92148000",
                    "date": "2024-02-17"
                },
                {
                    "epss": "0.04478000",
                    "percentile": "0.92143000",
                    "date": "2024-02-16"
                },
                {
                    "epss": "0.04478000",
                    "percentile": "0.92134000",
                    "date": "2024-02-15"
                },
                {
                    "epss": "0.04478000",
                    "percentile": "0.92141000",
                    "date": "2024-02-14"
                },
                {
                    "epss": "0.04478000",
                    "percentile": "0.92136000",
                    "date": "2024-02-13"
                },
                {
                    "epss": "0.04478000",
                    "percentile": "0.92136000",
                    "date": "2024-02-12"
                },
                {
                    "epss": "0.04478000",
                    "percentile": "0.92137000",
                    "date": "2024-02-11"
                },
                {
                    "epss": "0.04478000",
                    "percentile": "0.92136000",
                    "date": "2024-02-10"
                },
                {
                    "epss": "0.04478000",
                    "percentile": "0.92137000",
                    "date": "2024-02-09"
                },
                {
                    "epss": "0.04478000",
                    "percentile": "0.91627000",
                    "date": "2024-02-08"
                },
                {
                    "epss": "0.04478000",
                    "percentile": "0.91633000",
                    "date": "2024-02-07"
                },
                {
                    "epss": "0.04478000",
                    "percentile": "0.91648000",
                    "date": "2024-02-06"
                },
                {
                    "epss": "0.04478000",
                    "percentile": "0.91652000",
                    "date": "2024-02-05"
                },
                {
                    "epss": "0.04478000",
                    "percentile": "0.91651000",
                    "date": "2024-02-04"
                },
                {
                    "epss": "0.04478000",
                    "percentile": "0.91651000",
                    "date": "2024-02-03"
                },
                {
                    "epss": "0.04478000",
                    "percentile": "0.91651000",
                    "date": "2024-02-02"
                },
                {
                    "epss": "0.04478000",
                    "percentile": "0.91645000",
                    "date": "2024-02-01"
                },
                {
                    "epss": "0.044780000",
                    "percentile": "0.916450000",
                    "date": "2024-01-31"
                },
                {
                    "epss": "0.04478000",
                    "percentile": "0.91628000",
                    "date": "2024-01-30"
                },
                {
                    "epss": "0.04478000",
                    "percentile": "0.91627000",
                    "date": "2024-01-29"
                },
                {
                    "epss": "0.04478000",
                    "percentile": "0.91635000",
                    "date": "2024-01-28"
                },
                {
                    "epss": "0.04478000",
                    "percentile": "0.91632000",
                    "date": "2024-01-27"
                },
                {
                    "epss": "0.04478000",
                    "percentile": "0.91639000",
                    "date": "2024-01-26"
                },
                {
                    "epss": "0.04478000",
                    "percentile": "0.91642000",
                    "date": "2024-01-25"
                },
                {
                    "epss": "0.04478000",
                    "percentile": "0.91652000",
                    "date": "2024-01-24"
                },
                {
                    "epss": "0.03347000",
                    "percentile": "0.90437000",
                    "date": "2024-01-23"
                },
                {
                    "epss": "0.03347000",
                    "percentile": "0.90438000",
                    "date": "2024-01-22"
                },
                {
                    "epss": "0.03347000",
                    "percentile": "0.90442000",
                    "date": "2024-01-21"
                },
                {
                    "epss": "0.03347000",
                    "percentile": "0.90441000",
                    "date": "2024-01-20"
                },
                {
                    "epss": "0.03347000",
                    "percentile": "0.90441000",
                    "date": "2024-01-19"
                },
                {
                    "epss": "0.00054000",
                    "percentile": "0.19516000",
                    "date": "2024-01-18"
                },
                {
                    "epss": "0.00054000",
                    "percentile": "0.19485000",
                    "date": "2024-01-17"
                }             
            ]
}

==> CVE/JSON/CVE-2024-21762.json <==
{
    "time-series": [
        {
            "epss": "0.018420000",
            "percentile": "0.884230000",
            "date": "2024-06-30"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88424000",
            "date": "2024-06-29"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88426000",
            "date": "2024-06-28"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88421000",
            "date": "2024-06-27"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88413000",
            "date": "2024-06-26"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88408000",
            "date": "2024-06-25"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88404000",
            "date": "2024-06-24"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88405000",
            "date": "2024-06-23"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88408000",
            "date": "2024-06-22"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88405000",
            "date": "2024-06-21"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88401000",
            "date": "2024-06-20"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88385000",
            "date": "2024-06-19"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88384000",
            "date": "2024-06-18"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88382000",
            "date": "2024-06-17"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88381000",
            "date": "2024-06-16"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88379000",
            "date": "2024-06-15"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88368000",
            "date": "2024-06-14"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88359000",
            "date": "2024-06-13"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88345000",
            "date": "2024-06-12"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88338000",
            "date": "2024-06-11"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88331000",
            "date": "2024-06-10"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88331000",
            "date": "2024-06-09"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88338000",
            "date": "2024-06-08"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88337000",
            "date": "2024-06-07"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88330000",
            "date": "2024-06-06"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88327000",
            "date": "2024-06-04"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88320000",
            "date": "2024-06-03"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88316000",
            "date": "2024-06-02"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88316000",
            "date": "2024-06-01"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88311000",
            "date": "2024-05-31"
        },
        {
            "epss": "0.018420000",
            "percentile": "0.883060000",
            "date": "2024-05-30"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88301000",
            "date": "2024-05-29"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88303000",
            "date": "2024-05-28"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88299000",
            "date": "2024-05-27"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88298000",
            "date": "2024-05-26"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88298000",
            "date": "2024-05-25"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88294000",
            "date": "2024-05-24"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88325000",
            "date": "2024-05-23"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88319000",
            "date": "2024-05-22"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88296000",
            "date": "2024-05-21"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88297000",
            "date": "2024-05-20"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88292000",
            "date": "2024-05-19"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88291000",
            "date": "2024-05-18"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88276000",
            "date": "2024-05-17"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88263000",
            "date": "2024-05-16"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88261000",
            "date": "2024-05-15"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88254000",
            "date": "2024-05-14"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88245000",
            "date": "2024-05-13"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88247000",
            "date": "2024-05-12"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88251000",
            "date": "2024-05-11"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88250000",
            "date": "2024-05-10"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88255000",
            "date": "2024-05-09"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88247000",
            "date": "2024-05-08"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88240000",
            "date": "2024-05-07"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88236000",
            "date": "2024-05-06"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88233000",
            "date": "2024-05-05"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88234000",
            "date": "2024-05-04"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88224000",
            "date": "2024-05-03"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88176000",
            "date": "2024-05-02"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88169000",
            "date": "2024-05-01"
        },
        {
            "epss": "0.018420000",
            "percentile": "0.881610000",
            "date": "2024-04-30"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88161000",
            "date": "2024-04-29"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88155000",
            "date": "2024-04-28"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88156000",
            "date": "2024-04-27"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88152000",
            "date": "2024-04-26"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88151000",
            "date": "2024-04-25"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88149000",
            "date": "2024-04-24"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88149000",
            "date": "2024-04-23"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88145000",
            "date": "2024-04-22"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88146000",
            "date": "2024-04-21"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88151000",
            "date": "2024-04-20"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88147000",
            "date": "2024-04-19"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88142000",
            "date": "2024-04-18"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88131000",
            "date": "2024-04-17"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88130000",
            "date": "2024-04-16"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88115000",
            "date": "2024-04-15"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88116000",
            "date": "2024-04-14"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88115000",
            "date": "2024-04-13"
        },
        {
            "epss": "0.01842000",
            "percentile": "0.88107000",
            "date": "2024-04-12"
        },
        {
            "epss": "0.02287000",
            "percentile": "0.89483000",
            "date": "2024-04-11"
        },
        {
            "epss": "0.02287000",
            "percentile": "0.89475000",
            "date": "2024-04-10"
        },
        {
            "epss": "0.02287000",
            "percentile": "0.89459000",
            "date": "2024-04-09"
        },
        {
            "epss": "0.02287000",
            "percentile": "0.89455000",
            "date": "2024-04-08"
        },
        {
            "epss": "0.02287000",
            "percentile": "0.89454000",
            "date": "2024-04-07"
        },
        {
            "epss": "0.02287000",
            "percentile": "0.89451000",
            "date": "2024-04-06"
        },
        {
            "epss": "0.02287000",
            "percentile": "0.89450000",
            "date": "2024-04-05"
        },
        {
            "epss": "0.02287000",
            "percentile": "0.89448000",
            "date": "2024-04-04"
        },
        {
            "epss": "0.02287000",
            "percentile": "0.89443000",
            "date": "2024-04-03"
        },
        {
            "epss": "0.02287000",
            "percentile": "0.89442000",
            "date": "2024-04-02"
        },
        {
            "epss": "0.02287000",
            "percentile": "0.89434000",
            "date": "2024-04-01"
        },
        {
            "epss": "0.022870000",
            "percentile": "0.894310000",
            "date": "2024-03-31"
        },
        {
            "epss": "0.02287000",
            "percentile": "0.89433000",
            "date": "2024-03-30"
        },
        {
            "epss": "0.02287000",
            "percentile": "0.89428000",
            "date": "2024-03-29"
        },
        {
            "epss": "0.02287000",
            "percentile": "0.89426000",
            "date": "2024-03-28"
        },
        {
            "epss": "0.02287000",
            "percentile": "0.89418000",
            "date": "2024-03-27"
        },
        {
            "epss": "0.02287000",
            "percentile": "0.89406000",
            "date": "2024-03-26"
        },
        {
            "epss": "0.02287000",
            "percentile": "0.89402000",
            "date": "2024-03-25"
        },
        {
            "epss": "0.02287000",
            "percentile": "0.89410000",
            "date": "2024-03-24"
        },
        {
            "epss": "0.02287000",
            "percentile": "0.89411000",
            "date": "2024-03-23"
        },
        {
            "epss": "0.02287000",
            "percentile": "0.89411000",
            "date": "2024-03-22"
        },
        {
            "epss": "0.02287000",
            "percentile": "0.89407000",
            "date": "2024-03-21"
        },
        {
            "epss": "0.02287000",
            "percentile": "0.89403000",
            "date": "2024-03-20"
        },
        {
            "epss": "0.02287000",
            "percentile": "0.89399000",
            "date": "2024-03-19"
        },
        {
            "epss": "0.02287000",
            "percentile": "0.89394000",
            "date": "2024-03-18"
        },
        {
            "epss": "0.02287000",
            "percentile": "0.89389000",
            "date": "2024-03-17"
        },
        {
            "epss": "0.02287000",
            "percentile": "0.89391000",
            "date": "2024-03-16"
        },
        {
            "epss": "0.02287000",
            "percentile": "0.89380000",
            "date": "2024-03-15"
        },
        {
            "epss": "0.02287000",
            "percentile": "0.89383000",
            "date": "2024-03-14"
        },
        {
            "epss": "0.02287000",
            "percentile": "0.89374000",
            "date": "2024-03-13"
        },
        {
            "epss": "0.02287000",
            "percentile": "0.89365000",
            "date": "2024-03-12"
        },
        {
            "epss": "0.02287000",
            "percentile": "0.89360000",
            "date": "2024-03-11"
        },
        {
            "epss": "0.02287000",
            "percentile": "0.89363000",
            "date": "2024-03-10"
        },
        {
            "epss": "0.02287000",
            "percentile": "0.89363000",
            "date": "2024-03-09"
        },
        {
            "epss": "0.02287000",
            "percentile": "0.89363000",
            "date": "2024-03-08"
        },
        {
            "epss": "0.01000000",
            "percentile": "0.83229000",
            "date": "2024-03-07"
        },
        {
            "epss": "0.01000000",
            "percentile": "0.83225000",
            "date": "2024-03-06"
        },
        {
            "epss": "0.01000000",
            "percentile": "0.83215000",
            "date": "2024-03-05"
        },
        {
            "epss": "0.01000000",
            "percentile": "0.83207000",
            "date": "2024-03-04"
        },
        {
            "epss": "0.01000000",
            "percentile": "0.83207000",
            "date": "2024-03-03"
        },
        {
            "epss": "0.01000000",
            "percentile": "0.83205000",
            "date": "2024-03-02"
        },
        {
            "epss": "0.010000000",
            "percentile": "0.831990000",
            "date": "2024-03-01"
        },
        {
            "epss": "0.01000000",
            "percentile": "0.83194000",
            "date": "2024-02-29"
        },
        {
            "epss": "0.01000000",
            "percentile": "0.83181000",
            "date": "2024-02-28"
        },
        {
            "epss": "0.01000000",
            "percentile": "0.83178000",
            "date": "2024-02-27"
        },
        {
            "epss": "0.01000000",
            "percentile": "0.83173000",
            "date": "2024-02-26"
        },
        {
            "epss": "0.01000000",
            "percentile": "0.83177000",
            "date": "2024-02-25"
        },
        {
            "epss": "0.01000000",
            "percentile": "0.83176000",
            "date": "2024-02-24"
        },
        {
            "epss": "0.01000000",
            "percentile": "0.83173000",
            "date": "2024-02-23"
        },
        {
            "epss": "0.01000000",
            "percentile": "0.83173000",
            "date": "2024-02-22"
        },
        {
            "epss": "0.01000000",
            "percentile": "0.83169000",
            "date": "2024-02-21"
        },
        {
            "epss": "0.01000000",
            "percentile": "0.83155000",
            "date": "2024-02-20"
        },
        {
            "epss": "0.01000000",
            "percentile": "0.83158000",
            "date": "2024-02-19"
        },
        {
            "epss": "0.01000000",
            "percentile": "0.83167000",
            "date": "2024-02-18"
        },
        {
            "epss": "0.01000000",
            "percentile": "0.83169000",
            "date": "2024-02-17"
        },
        {
            "epss": "0.01000000",
            "percentile": "0.83169000",
            "date": "2024-02-16"
        },
        {
            "epss": "0.01000000",
            "percentile": "0.83171000",
            "date": "2024-02-15"
        },
        {
            "epss": "0.01000000",
            "percentile": "0.83157000",
            "date": "2024-02-14"
        },
        {
            "epss": "0.01179000",
            "percentile": "0.84608000",
            "date": "2024-02-13"
        },
        {
            "epss": "0.01179000",
            "percentile": "0.84607000",
            "date": "2024-02-12"
        },
        {
            "epss": "0.01179000",
            "percentile": "0.84609000",
            "date": "2024-02-11"
        },
        {
            "epss": "0.01179000",
            "percentile": "0.84607000",
            "date": "2024-02-10"
        }
    ]
}

==> CVE/JSON/CVE-2024-21893.json <==
{
            "time-series": [
                {
                    "epss": "0.961390000",
                    "percentile": "0.995180000",
                    "date": "2024-06-30"
                },
                {
                    "epss": "0.96139000",
                    "percentile": "0.99518000",
                    "date": "2024-06-29"
                },
                {
                    "epss": "0.96139000",
                    "percentile": "0.99515000",
                    "date": "2024-06-28"
                },
                {
                    "epss": "0.96139000",
                    "percentile": "0.99515000",
                    "date": "2024-06-27"
                },
                {
                    "epss": "0.96139000",
                    "percentile": "0.99515000",
                    "date": "2024-06-26"
                },
                {
                    "epss": "0.96139000",
                    "percentile": "0.99515000",
                    "date": "2024-06-25"
                },
                {
                    "epss": "0.96139000",
                    "percentile": "0.99515000",
                    "date": "2024-06-24"
                },
                {
                    "epss": "0.96139000",
                    "percentile": "0.99515000",
                    "date": "2024-06-23"
                },
                {
                    "epss": "0.96139000",
                    "percentile": "0.99515000",
                    "date": "2024-06-22"
                },
                {
                    "epss": "0.96139000",
                    "percentile": "0.99513000",
                    "date": "2024-06-21"
                },
                {
                    "epss": "0.96139000",
                    "percentile": "0.99513000",
                    "date": "2024-06-20"
                },
                {
                    "epss": "0.96139000",
                    "percentile": "0.99513000",
                    "date": "2024-06-19"
                },
                {
                    "epss": "0.96358000",
                    "percentile": "0.99566000",
                    "date": "2024-06-18"
                },
                {
                    "epss": "0.96358000",
                    "percentile": "0.99566000",
                    "date": "2024-06-17"
                },
                {
                    "epss": "0.96358000",
                    "percentile": "0.99566000",
                    "date": "2024-06-16"
                },
                {
                    "epss": "0.96358000",
                    "percentile": "0.99565000",
                    "date": "2024-06-15"
                },
                {
                    "epss": "0.96358000",
                    "percentile": "0.99565000",
                    "date": "2024-06-14"
                },
                {
                    "epss": "0.96358000",
                    "percentile": "0.99564000",
                    "date": "2024-06-13"
                },
                {
                    "epss": "0.96358000",
                    "percentile": "0.99563000",
                    "date": "2024-06-12"
                },
                {
                    "epss": "0.96358000",
                    "percentile": "0.99562000",
                    "date": "2024-06-11"
                },
                {
                    "epss": "0.96358000",
                    "percentile": "0.99561000",
                    "date": "2024-06-10"
                },
                {
                    "epss": "0.96358000",
                    "percentile": "0.99561000",
                    "date": "2024-06-09"
                },
                {
                    "epss": "0.96358000",
                    "percentile": "0.99560000",
                    "date": "2024-06-08"
                },
                {
                    "epss": "0.96358000",
                    "percentile": "0.99560000",
                    "date": "2024-06-07"
                },
                {
                    "epss": "0.96358000",
                    "percentile": "0.99560000",
                    "date": "2024-06-06"
                },
                {
                    "epss": "0.96358000",
                    "percentile": "0.99558000",
                    "date": "2024-06-04"
                },
                {
                    "epss": "0.96358000",
                    "percentile": "0.99558000",
                    "date": "2024-06-03"
                },
                {
                    "epss": "0.96358000",
                    "percentile": "0.99558000",
                    "date": "2024-06-02"
                },
                {
                    "epss": "0.96358000",
                    "percentile": "0.99559000",
                    "date": "2024-06-01"
                },
                {
                    "epss": "0.96358000",
                    "percentile": "0.99558000",
                    "date": "2024-05-31"
                },
                {
                    "epss": "0.963580000",
                    "percentile": "0.995570000",
                    "date": "2024-05-30"
                },
                {
                    "epss": "0.96358000",
                    "percentile": "0.99557000",
                    "date": "2024-05-29"
                },
                {
                    "epss": "0.96358000",
                    "percentile": "0.99557000",
                    "date": "2024-05-28"
                },
                {
                    "epss": "0.96358000",
                    "percentile": "0.99556000",
                    "date": "2024-05-27"
                },
                {
                    "epss": "0.96358000",
                    "percentile": "0.99557000",
                    "date": "2024-05-26"
                },
                {
                    "epss": "0.96358000",
                    "percentile": "0.99557000",
                    "date": "2024-05-25"
                },
                {
                    "epss": "0.96358000",
                    "percentile": "0.99556000",
                    "date": "2024-05-24"
                },
                {
                    "epss": "0.96358000",
                    "percentile": "0.99556000",
                    "date": "2024-05-23"
                },
                {
                    "epss": "0.96358000",
                    "percentile": "0.99555000",
                    "date": "2024-05-22"
                },
                {
                    "epss": "0.96358000",
                    "percentile": "0.99554000",
                    "date": "2024-05-21"
                },
                {
                    "epss": "0.96358000",
                    "percentile": "0.99554000",
                    "date": "2024-05-20"
                },
                {
                    "epss": "0.96358000",
                    "percentile": "0.99553000",
                    "date": "2024-05-19"
                },
                {
                    "epss": "0.96358000",
                    "percentile": "0.99553000",
                    "date": "2024-05-18"
                },
                {
                    "epss": "0.96358000",
                    "percentile": "0.99551000",
                    "date": "2024-05-17"
                },
                {
                    "epss": "0.96301000",
                    "percentile": "0.99533000",
                    "date": "2024-05-16"
                },
                {
                    "epss": "0.96301000",
                    "percentile": "0.99532000",
                    "date": "2024-05-15"
                },
                {
                    "epss": "0.96301000",
                    "percentile": "0.99531000",
                    "date": "2024-05-14"
                },
                {
                    "epss": "0.96301000",
                    "percentile": "0.99530000",
                    "date": "2024-05-13"
                },
                {
                    "epss": "0.96301000",
                    "percentile": "0.99529000",
                    "date": "2024-05-12"
                },
                {
                    "epss": "0.96301000",
                    "percentile": "0.99529000",
                    "date": "2024-05-11"
                },
                {
                    "epss": "0.96301000",
                    "percentile": "0.99528000",
                    "date": "2024-05-10"
                },
                {
                    "epss": "0.96301000",
                    "percentile": "0.99528000",
                    "date": "2024-05-09"
                },
                {
                    "epss": "0.96301000",
                    "percentile": "0.99527000",
                    "date": "2024-05-08"
                },
                {
                    "epss": "0.96301000",
                    "percentile": "0.99526000",
                    "date": "2024-05-07"
                },
                {
                    "epss": "0.96301000",
                    "percentile": "0.99526000",
                    "date": "2024-05-06"
                },
                {
                    "epss": "0.96301000",
                    "percentile": "0.99526000",
                    "date": "2024-05-05"
                },
                {
                    "epss": "0.96301000",
                    "percentile": "0.99525000",
                    "date": "2024-05-04"
                },
                {
                    "epss": "0.96139000",
                    "percentile": "0.99486000",
                    "date": "2024-05-03"
                },
                {
                    "epss": "0.96139000",
                    "percentile": "0.99483000",
                    "date": "2024-05-02"
                },
                {
                    "epss": "0.96139000",
                    "percentile": "0.99483000",
                    "date": "2024-05-01"
                },
                {
                    "epss": "0.961390000",
                    "percentile": "0.994830000",
                    "date": "2024-04-30"
                },
                {
                    "epss": "0.96139000",
                    "percentile": "0.99482000",
                    "date": "2024-04-29"
                },
                {
                    "epss": "0.96139000",
                    "percentile": "0.99482000",
                    "date": "2024-04-28"
                },
                {
                    "epss": "0.96139000",
                    "percentile": "0.99481000",
                    "date": "2024-04-27"
                },
                {
                    "epss": "0.96139000",
                    "percentile": "0.99480000",
                    "date": "2024-04-26"
                },
                {
                    "epss": "0.96139000",
                    "percentile": "0.99479000",
                    "date": "2024-04-25"
                },
                {
                    "epss": "0.96139000",
                    "percentile": "0.99479000",
                    "date": "2024-04-24"
                },
                {
                    "epss": "0.96139000",
                    "percentile": "0.99479000",
                    "date": "2024-04-23"
                },
                {
                    "epss": "0.96139000",
                    "percentile": "0.99479000",
                    "date": "2024-04-22"
                },
                {
                    "epss": "0.96139000",
                    "percentile": "0.99478000",
                    "date": "2024-04-21"
                },
                {
                    "epss": "0.96139000",
                    "percentile": "0.99477000",
                    "date": "2024-04-20"
                },
                {
                    "epss": "0.96139000",
                    "percentile": "0.99478000",
                    "date": "2024-04-19"
                },
                {
                    "epss": "0.96139000",
                    "percentile": "0.99477000",
                    "date": "2024-04-18"
                },
                {
                    "epss": "0.96139000",
                    "percentile": "0.99478000",
                    "date": "2024-04-17"
                },
                {
                    "epss": "0.96139000",
                    "percentile": "0.99477000",
                    "date": "2024-04-16"
                },
                {
                    "epss": "0.96139000",
                    "percentile": "0.99477000",
                    "date": "2024-04-15"
                },
                {
                    "epss": "0.96139000",
                    "percentile": "0.99477000",
                    "date": "2024-04-14"
                },
                {
                    "epss": "0.96139000",
                    "percentile": "0.99477000",
                    "date": "2024-04-13"
                },
                {
                    "epss": "0.96139000",
                    "percentile": "0.99476000",
                    "date": "2024-04-12"
                },
                {
                    "epss": "0.96139000",
                    "percentile": "0.99477000",
                    "date": "2024-04-11"
                },
                {
                    "epss": "0.96139000",
                    "percentile": "0.99476000",
                    "date": "2024-04-10"
                },
                {
                    "epss": "0.96139000",
                    "percentile": "0.99474000",
                    "date": "2024-04-09"
                },
                {
                    "epss": "0.96139000",
                    "percentile": "0.99474000",
                    "date": "2024-04-08"
                },
                {
                    "epss": "0.96139000",
                    "percentile": "0.99473000",
                    "date": "2024-04-07"
                },
                {
                    "epss": "0.96139000",
                    "percentile": "0.99473000",
                    "date": "2024-04-06"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99498000",
                    "date": "2024-04-05"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99498000",
                    "date": "2024-04-04"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99496000",
                    "date": "2024-04-03"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99496000",
                    "date": "2024-04-02"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99495000",
                    "date": "2024-04-01"
                },
                {
                    "epss": "0.962490000",
                    "percentile": "0.994940000",
                    "date": "2024-03-31"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99494000",
                    "date": "2024-03-30"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99493000",
                    "date": "2024-03-29"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99493000",
                    "date": "2024-03-28"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99492000",
                    "date": "2024-03-27"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99492000",
                    "date": "2024-03-26"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99493000",
                    "date": "2024-03-25"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99491000",
                    "date": "2024-03-24"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99491000",
                    "date": "2024-03-23"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99490000",
                    "date": "2024-03-22"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99490000",
                    "date": "2024-03-21"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99489000",
                    "date": "2024-03-20"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99489000",
                    "date": "2024-03-19"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99487000",
                    "date": "2024-03-18"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99485000",
                    "date": "2024-03-17"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99484000",
                    "date": "2024-03-16"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99484000",
                    "date": "2024-03-15"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99483000",
                    "date": "2024-03-14"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99483000",
                    "date": "2024-03-13"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99481000",
                    "date": "2024-03-12"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99482000",
                    "date": "2024-03-11"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99481000",
                    "date": "2024-03-10"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99481000",
                    "date": "2024-03-09"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99481000",
                    "date": "2024-03-08"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99481000",
                    "date": "2024-03-07"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99481000",
                    "date": "2024-03-06"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99481000",
                    "date": "2024-03-05"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99481000",
                    "date": "2024-03-04"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99480000",
                    "date": "2024-03-03"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99480000",
                    "date": "2024-03-02"
                },
                {
                    "epss": "0.962490000",
                    "percentile": "0.994800000",
                    "date": "2024-03-01"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99480000",
                    "date": "2024-02-29"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99478000",
                    "date": "2024-02-28"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99476000",
                    "date": "2024-02-27"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99475000",
                    "date": "2024-02-26"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99476000",
                    "date": "2024-02-25"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99476000",
                    "date": "2024-02-24"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99475000",
                    "date": "2024-02-23"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99475000",
                    "date": "2024-02-22"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99474000",
                    "date": "2024-02-21"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99473000",
                    "date": "2024-02-20"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99473000",
                    "date": "2024-02-19"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99472000",
                    "date": "2024-02-18"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99472000",
                    "date": "2024-02-17"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99472000",
                    "date": "2024-02-16"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99470000",
                    "date": "2024-02-15"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99468000",
                    "date": "2024-02-14"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99467000",
                    "date": "2024-02-13"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99466000",
                    "date": "2024-02-12"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99466000",
                    "date": "2024-02-11"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99466000",
                    "date": "2024-02-10"
                },
                {
                    "epss": "0.96249000",
                    "percentile": "0.99465000",
                    "date": "2024-02-09"
                }                
            ]
}

==> CVE/JSON/CVE-2024-4040.json <==
{
            "time-series": [
                {
                    "epss": "0.966070000",
                    "percentile": "0.996380000",
                    "date": "2024-06-30"
                },
                {
                    "epss": "0.96607000",
                    "percentile": "0.99637000",
                    "date": "2024-06-29"
                },
                {
                    "epss": "0.96607000",
                    "percentile": "0.99634000",
                    "date": "2024-06-28"
                },
                {
                    "epss": "0.96607000",
                    "percentile": "0.99635000",
                    "date": "2024-06-27"
                },
                {
                    "epss": "0.96607000",
                    "percentile": "0.99635000",
                    "date": "2024-06-26"
                },
                {
                    "epss": "0.96607000",
                    "percentile": "0.99634000",
                    "date": "2024-06-25"
                },
                {
                    "epss": "0.96607000",
                    "percentile": "0.99634000",
                    "date": "2024-06-24"
                },
                {
                    "epss": "0.96607000",
                    "percentile": "0.99633000",
                    "date": "2024-06-23"
                },
                {
                    "epss": "0.96607000",
                    "percentile": "0.99632000",
                    "date": "2024-06-22"
                },
                {
                    "epss": "0.96607000",
                    "percentile": "0.99632000",
                    "date": "2024-06-21"
                },
                {
                    "epss": "0.96607000",
                    "percentile": "0.99632000",
                    "date": "2024-06-20"
                },
                {
                    "epss": "0.96607000",
                    "percentile": "0.99632000",
                    "date": "2024-06-19"
                },
                {
                    "epss": "0.96607000",
                    "percentile": "0.99632000",
                    "date": "2024-06-18"
                },
                {
                    "epss": "0.96607000",
                    "percentile": "0.99631000",
                    "date": "2024-06-17"
                },
                {
                    "epss": "0.96607000",
                    "percentile": "0.99631000",
                    "date": "2024-06-16"
                },
                {
                    "epss": "0.96607000",
                    "percentile": "0.99631000",
                    "date": "2024-06-15"
                },
                {
                    "epss": "0.96607000",
                    "percentile": "0.99630000",
                    "date": "2024-06-14"
                },
                {
                    "epss": "0.96607000",
                    "percentile": "0.99629000",
                    "date": "2024-06-13"
                },
                {
                    "epss": "0.96607000",
                    "percentile": "0.99629000",
                    "date": "2024-06-12"
                },
                {
                    "epss": "0.96607000",
                    "percentile": "0.99628000",
                    "date": "2024-06-11"
                },
                {
                    "epss": "0.96607000",
                    "percentile": "0.99628000",
                    "date": "2024-06-10"
                },
                {
                    "epss": "0.96607000",
                    "percentile": "0.99627000",
                    "date": "2024-06-09"
                },
                {
                    "epss": "0.96607000",
                    "percentile": "0.99627000",
                    "date": "2024-06-08"
                },
                {
                    "epss": "0.96607000",
                    "percentile": "0.99626000",
                    "date": "2024-06-07"
                },
                {
                    "epss": "0.96607000",
                    "percentile": "0.99626000",
                    "date": "2024-06-06"
                },
                {
                    "epss": "0.96607000",
                    "percentile": "0.99625000",
                    "date": "2024-06-04"
                },
                {
                    "epss": "0.96607000",
                    "percentile": "0.99625000",
                    "date": "2024-06-03"
                },
                {
                    "epss": "0.96607000",
                    "percentile": "0.99625000",
                    "date": "2024-06-02"
                },
                {
                    "epss": "0.96607000",
                    "percentile": "0.99625000",
                    "date": "2024-06-01"
                },
                {
                    "epss": "0.95930000",
                    "percentile": "0.99463000",
                    "date": "2024-05-31"
                },
                {
                    "epss": "0.959300000",
                    "percentile": "0.994620000",
                    "date": "2024-05-30"
                },
                {
                    "epss": "0.95930000",
                    "percentile": "0.99461000",
                    "date": "2024-05-29"
                },
                {
                    "epss": "0.95930000",
                    "percentile": "0.99460000",
                    "date": "2024-05-28"
                },
                {
                    "epss": "0.95930000",
                    "percentile": "0.99461000",
                    "date": "2024-05-27"
                },
                {
                    "epss": "0.95930000",
                    "percentile": "0.99461000",
                    "date": "2024-05-26"
                },
                {
                    "epss": "0.95930000",
                    "percentile": "0.99461000",
                    "date": "2024-05-25"
                },
                {
                    "epss": "0.95930000",
                    "percentile": "0.99460000",
                    "date": "2024-05-24"
                },
                {
                    "epss": "0.95930000",
                    "percentile": "0.99459000",
                    "date": "2024-05-23"
                },
                {
                    "epss": "0.95930000",
                    "percentile": "0.99458000",
                    "date": "2024-05-22"
                },
                {
                    "epss": "0.95930000",
                    "percentile": "0.99457000",
                    "date": "2024-05-21"
                },
                {
                    "epss": "0.95930000",
                    "percentile": "0.99457000",
                    "date": "2024-05-20"
                },
                {
                    "epss": "0.95930000",
                    "percentile": "0.99457000",
                    "date": "2024-05-19"
                },
                {
                    "epss": "0.95930000",
                    "percentile": "0.99456000",
                    "date": "2024-05-18"
                },
                {
                    "epss": "0.95930000",
                    "percentile": "0.99454000",
                    "date": "2024-05-17"
                },
                {
                    "epss": "0.95930000",
                    "percentile": "0.99454000",
                    "date": "2024-05-16"
                },
                {
                    "epss": "0.95930000",
                    "percentile": "0.99453000",
                    "date": "2024-05-15"
                },
                {
                    "epss": "0.95930000",
                    "percentile": "0.99453000",
                    "date": "2024-05-14"
                },
                {
                    "epss": "0.95930000",
                    "percentile": "0.99452000",
                    "date": "2024-05-13"
                },
                {
                    "epss": "0.95930000",
                    "percentile": "0.99452000",
                    "date": "2024-05-12"
                },
                {
                    "epss": "0.95930000",
                    "percentile": "0.99452000",
                    "date": "2024-05-11"
                },
                {
                    "epss": "0.95930000",
                    "percentile": "0.99452000",
                    "date": "2024-05-10"
                },
                {
                    "epss": "0.95930000",
                    "percentile": "0.99450000",
                    "date": "2024-05-09"
                },
                {
                    "epss": "0.95930000",
                    "percentile": "0.99449000",
                    "date": "2024-05-08"
                },
                {
                    "epss": "0.90740000",
                    "percentile": "0.98811000",
                    "date": "2024-05-07"
                },
                {
                    "epss": "0.90740000",
                    "percentile": "0.98810000",
                    "date": "2024-05-06"
                },
                {
                    "epss": "0.01600000",
                    "percentile": "0.87316000",
                    "date": "2024-05-05"
                },
                {
                    "epss": "0.01600000",
                    "percentile": "0.87313000",
                    "date": "2024-05-04"
                },
                {
                    "epss": "0.01600000",
                    "percentile": "0.87300000",
                    "date": "2024-05-03"
                },
                {
                    "epss": "0.01600000",
                    "percentile": "0.87251000",
                    "date": "2024-05-02"
                },
                {
                    "epss": "0.01600000",
                    "percentile": "0.87239000",
                    "date": "2024-05-01"
                },
                {
                    "epss": "0.016000000",
                    "percentile": "0.872290000",
                    "date": "2024-04-30"
                },
                {
                    "epss": "0.01600000",
                    "percentile": "0.87221000",
                    "date": "2024-04-29"
                },
                {
                    "epss": "0.01600000",
                    "percentile": "0.87218000",
                    "date": "2024-04-28"
                },
                {
                    "epss": "0.01600000",
                    "percentile": "0.87217000",
                    "date": "2024-04-27"
                },
                {
                    "epss": "0.00211000",
                    "percentile": "0.58595000",
                    "date": "2024-04-26"
                },
                {
                    "epss": "0.00211000",
                    "percentile": "0.58581000",
                    "date": "2024-04-25"
                },
                {
                    "epss": "0.00044000",
                    "percentile": "0.09473000",
                    "date": "2024-04-24"
                },
                {
                    "epss": "0.00045000",
                    "percentile": "0.14065000",
                    "date": "2024-04-23"
                }                
            ]    
}

==> CVE/JSON/CVE-2024-4577.json <==
{
            "time-series": [
                {
                    "epss": "0.966830000",
                    "percentile": "0.996600000",
                    "date": "2024-06-30"
                },
                {
                    "epss": "0.96683000",
                    "percentile": "0.99658000",
                    "date": "2024-06-29"
                },
                {
                    "epss": "0.96683000",
                    "percentile": "0.99656000",
                    "date": "2024-06-28"
                },
                {
                    "epss": "0.96683000",
                    "percentile": "0.99657000",
                    "date": "2024-06-27"
                },
                {
                    "epss": "0.96683000",
                    "percentile": "0.99657000",
                    "date": "2024-06-26"
                },
                {
                    "epss": "0.96683000",
                    "percentile": "0.99657000",
                    "date": "2024-06-25"
                },
                {
                    "epss": "0.96683000",
                    "percentile": "0.99656000",
                    "date": "2024-06-24"
                },
                {
                    "epss": "0.96683000",
                    "percentile": "0.99657000",
                    "date": "2024-06-23"
                },
                {
                    "epss": "0.96683000",
                    "percentile": "0.99656000",
                    "date": "2024-06-22"
                },
                {
                    "epss": "0.96012000",
                    "percentile": "0.99490000",
                    "date": "2024-06-21"
                },
                {
                    "epss": "0.96012000",
                    "percentile": "0.99489000",
                    "date": "2024-06-20"
                },
                {
                    "epss": "0.96012000",
                    "percentile": "0.99489000",
                    "date": "2024-06-19"
                },
                {
                    "epss": "0.96012000",
                    "percentile": "0.99488000",
                    "date": "2024-06-18"
                },
                {
                    "epss": "0.93199000",
                    "percentile": "0.99074000",
                    "date": "2024-06-17"
                },
                {
                    "epss": "0.93199000",
                    "percentile": "0.99073000",
                    "date": "2024-06-16"
                },
                {
                    "epss": "0.93199000",
                    "percentile": "0.99072000",
                    "date": "2024-06-15"
                },
                {
                    "epss": "0.93199000",
                    "percentile": "0.99072000",
                    "date": "2024-06-14"
                },
                {
                    "epss": "0.93199000",
                    "percentile": "0.99071000",
                    "date": "2024-06-13"
                },
                {
                    "epss": "0.27508000",
                    "percentile": "0.96822000",
                    "date": "2024-06-12"
                },
                {
                    "epss": "0.24863000",
                    "percentile": "0.96680000",
                    "date": "2024-06-11"
                },
                {
                    "epss": "0.00965000",
                    "percentile": "0.83325000",
                    "date": "2024-06-10"
                }
            ]
}

==> CVE/JSON/log4shell.json <==
{

}

==> notes.txt <==
\usepackage{comment}
\begin{comment}

@misc{jacobs2023enhancing,
      title={Enhancing Vulnerability Prioritization: Data-Driven Exploit Predictions with Community-Driven Insights}, 
      author={Jay Jacobs and Sasha Romanosky and Octavian Suciu and Benjamin Edwards and Armin Sarabi},
      year={2023},
      eprint={2302.14172},
      archivePrefix={arXiv},
      primaryClass={cs.CR}
}
@online{cvegithub,
    title = {CVEProject},
    howpublished = {\url{https://github.com/CVEProject/cvelist}}, 
    note = {Acessed: 2024-05-10}
}

%https://www.cvedetails.com/
%https://first.org/epss/api
%https://api.first.org/data/v1/epss?cve=CVE-2024-28073&scope=time-series

%exploit 1: https://www.cvedetails.com/cve/CVE-2024-4577/
% disclosure date: 6/6, first public exploit; 6/6, first seen 6/19? metasploit module created june 7. php is a popular web development technology likely exposed on the internet. metasploit is a framework that allows you to run exploits as code. php very popular, likely exposed to the internet in some weberver somewhere. there were public exploits available when the cve was published. made the kev database on 6/9. between 6/7 and 6/9 we should expect a high epss score. on 6/11 the score is only 24%

%https://www.cvedetails.com/cve/CVE-2024-4040/?q=CVE-2024-4040
POPULAR file transfer software likely exposed on internet called crushFTP. This was metasploit module, added on 5/7/24. april 30th public exploit (found on github), another available april 29th. april 23rd public exploit available.  made kev 4/24. eps score on 4/25 was only 58 percentile even though there was publicly available exploit code and it had already been on the kev list on the 24th. 

epss model was updated and released on march 7 2023. look at things that made kev list after this date. 


%https://www.cvedetails.com/cve/CVE-2024-3400/?q=CVE-2024-3400 
first public exploit april 17. PAN is a very popular firewall and remote access server. publised on 4/12, made cisa kev list the same day. SUPER low percentile on the 12th even thouh it was already in kev. jumped up to 90th percentile the next day. even though it still has a very low epss score of 2.7%. people are looking at epss score not percentile. trailing indicator, not leading indicator. did not jump in epss % score until 5/6, two weeks since being placed on the kev catalog.  

part of paprt should be how these values are made / predicted, and also percent vs percentile. 

#https://www.cvedetails.com/cve/CVE-2024-3272/?q=CVE-2024-3272 delink is a very popular networking device and CVE-2024-3272 is A 10 on the cve scores. it was first published on 4/4, and it made the4 kev list on 4/11. first seen on 4/4 0.1% on 4/4. extremely low percent and percentile on 4/10. 4/11 still very low even though it has made kev at this point. Jumps up to 50th percentile on the 12th. not a prediction system. should have predicted on or before the 11th that it would have been exploited. once it has made kev, it should have already had a high predictability score of being exploited. first public github exploit was april 3rd. 

CVE-2023-48788
https://www.cvedetails.com/epss/CVE-2023-48788/epss-score-history.html
fortinet 40 client ems is a popular enterprise endpoint management solution. first public exploit available march 26th 2024. cve was publish on 3/12/2024, made kev 3/25/2024. 3/26/2024, 1.81% score, 87 percentile. 37 percentile on the 25th. on 13th-15th (less than 1%), extremely low score. 16th jumped to 37th percentile. made kev on 25th, already exploited, still only 37 percentile. epss score less than 1%. 

https://www.first.org/epss/articles/prob_percentile_bins

https://www.cvedetails.com/cve/CVE-2023-35082/
firts publishsed 8/15/2023 Ivanti epmm popular device management software. this made kev on 1/18/2024. stared as 52%, dropped a month later to a 7%. day before it makes kev, 6.81% would expect a prediction system to predict the probability of the exploit in the next 30 days, including the next day, when it made the kev list on the 19th. in other words, started at 50%, vulnerability sat out for 6 month, score dropped, and they did not predict it until it alreadt made kev. it made kev (already exploited) and then said "there is a good chance it qill be exploited" 93rd percentile on 18th, but probability score is low. eps score was 6.8%. jumped to 92% the next day. missed the prediction. 18th should have had high score. trailing indicator thesis. 

fix the bibtech references (needs extreme editing)


- CVE numbers 
- CVE-2024-21762
- CVE-2024-21893
- CVE-2023-22527
- CVE-2023-35082
- CVE-2023-46604
- CVE-2023-22515
- CVE-2024-4040
- CVE-2024-4577
- CVE-2023-7028
- CVE-2023-27997
- LOG4J
- CVE-2023-29357
- CVE-2023-24955
- CVE-2023-4966
- CVE-2023-48788

we would want dates cve created, date added to kev, first public exploit date, percent day  before added to kev, percent day after added to kev, percent date of added to kev, comment column, percentile for the three things as well. 

- 
\end{comment}
